Learning Hybrid Locomotion Skills -- Learn to Exploit Residual Dynamics and Modulate Model-based Gait Control

This work aims to combine machine learning and control approaches for legged robots, and developed a hybrid framework to achieve new capabilities of balancing against external perturbations. The framework embeds a kernel which is a fully parametric closed-loop gait generator based on analytical control. On top of that, a neural network with symmetric partial data augmentation learns to automatically adjust the parameters for the gait kernel and to generate compensatory actions for all joints as the residual dynamics, thus significantly augmenting the stability under unexpected perturbations. The performance of the proposed framework was evaluated across a set of challenging simulated scenarios. The results showed considerable improvements compared to the baseline in recovering from large external forces. Moreover, the produced behaviours are more natural, human-like and robust against noisy sensing.

==> Plots/57_5.csv <==
Angle,Force
0,1150
1,1150
2,1175
3,1175
4,1150
5,1175
6,1175
7,1175
8,1175
9,1175
10,1200
11,1175
12,1150
13,1150
14,1175
15,1200
16,1200
17,1175
18,1200
19,1175
20,1175
21,1200
22,1175
23,1200
24,1200
25,1200
26,1200
27,1200
28,1150
29,1175
30,1175
31,1150
32,1175
33,1150
34,1150
35,1150
36,1175
37,1150
38,1125
39,1175
40,1150
41,1100
42,1125
43,1075
44,1125
45,1125
46,1100
47,1125
48,1075
49,1100
50,1125
51,1150
52,1125
53,1100
54,1125
55,1150
56,1125
57,1125
58,1150
59,1100
60,1150
61,1125
62,1125
63,1125
64,1075
65,1125
66,1150
67,1100
68,1125
69,1150
70,1150
71,1100
72,1100
73,1125
74,1100
75,1125
76,1100
77,1100
78,1100
79,1075
80,1075
81,1075
82,1075
83,1075
84,1075
85,1075
86,1050
87,1025
88,1075
89,1050
90,1050
91,1025
92,1025
93,1000
94,975
95,975
96,1000
97,950
98,975
99,950
100,950
101,950
102,950
103,950
104,950
105,925
106,925
107,900
108,925
109,925
110,900
111,875
112,925
113,900
114,900
115,875
116,900
117,875
118,900
119,875
120,875
121,875
122,875
123,900
124,875
125,875
126,900
127,925
128,950
129,925
130,950
131,900
132,925
133,900
134,950
135,950
136,900
137,975
138,950
139,1000
140,950
141,975
142,1000
143,1025
144,1000
145,1000
146,1025
147,1025
148,1025
149,1025
150,1025
151,1025
152,1025
153,1025
154,1025
155,1025
156,1000
157,1025
158,1025
159,1025
160,1025
161,1025
162,1000
163,1000
164,1025
165,1000
166,1000
167,1000
168,975
169,975
170,1000
171,975
172,975
173,975
174,975
175,975
176,975
177,975
178,975
179,950
180,950
181,950
182,925
183,925
184,925
185,925
186,925
187,925
188,900
189,925
190,925
191,925
192,900
193,900
194,900
195,900
196,875
197,875
198,875
199,875
200,875
201,875
202,900
203,875
204,900
205,900
206,850
207,875
208,900
209,875
210,900
211,875
212,875
213,875
214,875
215,900
216,875
217,875
218,875
219,875
220,875
221,875
222,900
223,900
224,900
225,925
226,875
227,900
228,900
229,900
230,875
231,875
232,875
233,875
234,875
235,875
236,900
237,875
238,900
239,875
240,875
241,875
242,875
243,875
244,875
245,875
246,900
247,875
248,900
249,850
250,875
251,850
252,875
253,875
254,875
255,875
256,900
257,900
258,900
259,900
260,900
261,900
262,900
263,925
264,900
265,925
266,925
267,950
268,950
269,975
270,975
271,1025
272,1050
273,1050
274,1050
275,1075
276,1050
277,1100
278,1100
279,1125
280,1075
281,1125
282,1125
283,1125
284,1125
285,1125
286,1125
287,1150
288,1100
289,1175
290,1175
291,1150
292,1150
293,1175
294,1175
295,1125
296,1150
297,1100
298,1100
299,1100
300,1025
301,1075
302,1075
303,1075
304,1025
305,1025
306,1075
307,1025
308,1000
309,1025
310,1025
311,1000
312,1000
313,1025
314,1025
315,1000
316,1025
317,1025
318,1050
319,1050
320,1025
321,1050
322,1075
323,1100
324,1100
325,1100
326,1100
327,1125
328,1125
329,1125
330,1150
331,1150
332,1175
333,1200
334,1175
335,1200
336,1175
337,1200
338,1200
339,1200
340,1200
341,1175
342,1175
343,1200
344,1175
345,1200
346,1175
347,1175
348,1150
349,1200
350,1175
351,1150
352,1150
353,1150
354,1200
355,1175
356,1150
357,1175
358,1175
359,1150


==> Plots/57_6.csv <==
Angle,Force
0,1025
1,1050
2,1000
3,1050
4,1050
5,1050
6,1050
7,1025
8,1075
9,1075
10,1050
11,1050
12,1050
13,1075
14,1025
15,1050
16,1100
17,1100
18,1100
19,1100
20,950
21,975
22,975
23,975
24,1100
25,1125
26,1100
27,1100
28,1075
29,1100
30,1075
31,1075
32,925
33,975
34,1000
35,950
36,975
37,1000
38,1050
39,1025
40,1025
41,1025
42,1050
43,1025
44,925
45,950
46,975
47,950
48,1000
49,1000
50,975
51,1000
52,1075
53,1050
54,1075
55,1100
56,900
57,925
58,950
59,950
60,1075
61,1075
62,1100
63,1075
64,1150
65,1225
66,1250
67,1200
68,1075
69,1075
70,1100
71,1125
72,1075
73,1075
74,1100
75,1100
76,900
77,925
78,950
79,975
80,1000
81,1000
82,975
83,1000
84,1050
85,1050
86,1075
87,1075
88,950
89,950
90,925
91,950
92,875
93,900
94,900
95,875
96,925
97,950
98,950
99,975
100,900
101,850
102,800
103,825
104,850
105,875
106,850
107,875
108,975
109,1000
110,1025
111,1000
112,875
113,875
114,875
115,875
116,850
117,875
118,850
119,825
120,900
121,925
122,925
123,925
124,825
125,825
126,850
127,825
128,775
129,775
130,775
131,800
132,1000
133,1025
134,1050
135,1025
136,775
137,775
138,800
139,775
140,875
141,875
142,850
143,850
144,850
145,900
146,925
147,925
148,900
149,850
150,875
151,950
152,1050
153,1050
154,1025
155,1050
156,775
157,825
158,800
159,800
160,925
161,900
162,900
163,925
164,950
165,925
166,925
167,925
167,925
168,925
169,950
170,950
171,975
172,825
173,825
174,850
175,850
176,900
177,925
178,925
179,900
180,975
181,975
182,1000
183,1000
184,875
185,875
186,900
187,925
188,925
189,975
190,975
191,975
192,950
193,1000
194,1000
195,975
196,925
197,950
198,950
199,950
200,950
201,950
202,950
203,950
204,825
205,850
206,850
207,875
208,1000
209,1000
210,1000
211,1000
212,750
213,800
214,775
215,825
216,975
217,975
218,1000
219,1000
220,875
221,875
222,900
223,875
224,800
225,800
226,800
227,825
228,925
229,925
230,900
231,900
232,900
233,925
234,950
235,925
236,850
237,825
238,825
239,825
240,850
241,875
242,900
243,875
244,925
245,975
246,925
247,900
248,875
249,925
250,900
251,925
252,950
253,950
254,975
255,1000
256,875
257,900
258,875
259,900
260,950
261,1000
262,950
263,950
264,900
265,925
266,900
267,950
268,900
269,900
270,900
271,850
272,1050
273,1025
274,1050
275,1050
276,950
277,975
278,975
279,975
280,1075
281,1050
282,1075
283,1050
284,1050
285,1050
286,1075
287,1100
288,1100
289,1150
290,1125
291,1125
292,1025
293,1025
294,1050
295,1025
296,1050
297,1025
298,1000
299,1025
300,925
301,950
302,900
303,925
304,1050
305,1050
306,1075
307,1050
308,1000
309,1025
310,1025
311,1050
312,1000
313,975
314,975
315,950
316,950
317,1025
318,975
319,1000
320,925
321,925
322,925
323,950
324,925
325,950
326,950
327,950
328,1000
329,1025
330,1050
331,1075
332,925
333,950
334,950
335,975
336,1000
337,1000
338,1050
339,1050
340,975
341,1000
342,1025
343,1050
344,800
345,825
346,775
347,775
348,850
349,850
350,825
351,825
352,1000
353,975
354,1000
355,1025
356,925
357,950
358,900
359,925


==> Plots/65_5.csv <==
Angle,Force
0,1100
1,1125
2,1150
3,1150
4,1125
5,1125
6,1125
7,1125
8,1150
9,1150
10,1150
11,1125
12,1150
13,1125
14,1150
15,1125
16,1125
17,1150
18,1150
19,1150
20,1150
21,1150
22,1125
23,1125
24,1125
25,1150
26,1150
27,1150
28,1150
29,1150
30,1125
31,1125
32,1125
33,1100
34,1100
35,1150
36,1100
37,1100
38,1100
39,1050
40,1100
41,1125
42,1100
43,1100
44,1050
45,1100
46,1100
47,1075
48,1075
49,1050
50,1100
51,1075
52,1075
53,1075
54,1050
55,1075
56,1125
57,1100
58,1100
59,1075
60,1075
61,1100
62,1125
63,1100
64,1125
65,1100
66,1100
67,1125
68,1150
69,1125
70,1150
71,1150
72,1125
73,1150
74,1175
75,1125
76,1125
77,1125
78,1100
79,1100
80,1125
81,1075
82,1075
83,1050
84,1075
85,1050
86,1050
87,1050
88,1025
89,1025
90,1000
91,1025
92,1000
93,1025
94,975
95,975
96,1000
97,1000
98,975
99,950
100,975
101,925
102,925
103,925
104,925
105,900
106,925
107,925
108,950
109,925
110,925
111,900
112,900
113,900
114,900
115,900
116,900
117,900
118,925
119,900
120,900
121,900
122,875
123,875
124,900
125,925
126,875
127,900
128,900
129,900
130,900
131,925
132,950
133,900
134,925
135,925
136,925
137,900
138,925
139,950
140,900
141,925
142,925
143,925
144,950
145,950
146,950
147,950
148,950
149,975
150,950
151,950
152,950
153,950
154,975
155,950
156,950
157,975
158,975
159,1000
160,1000
161,975
162,950
163,1000
164,1000
165,1000
166,975
167,1000
168,1000
169,1000
170,1000
171,1000
172,1000
173,1025
174,1025
175,1025
176,1000
177,1025
178,1025
179,1025
180,1025
181,1025
182,1025
183,1050
184,1025
185,1025
186,1025
187,1025
188,1050
189,1025
190,1025
191,1050
192,1025
193,1050
194,1050
195,1050
196,1050
197,1050
198,1050
199,1075
200,1050
201,1075
202,1050
203,1075
204,1050
205,1075
206,1075
207,1050
208,1075
209,1050
210,1050
211,1050
212,1050
213,1025
214,1050
215,1050
216,1025
217,1025
218,1025
219,975
220,1025
221,975
222,975
223,975
224,1000
225,1000
226,975
227,975
228,975
229,950
230,950
231,975
232,950
233,925
234,950
235,975
236,950
237,950
238,950
239,950
240,950
241,950
242,975
243,950
244,950
245,925
246,925
247,950
248,950
249,925
250,975
251,975
252,1000
253,1000
254,1025
255,950
256,975
257,975
258,1025
259,1000
260,1025
261,1025
262,1075
263,1075
264,1100
265,1075
266,1100
267,1125
268,1125
269,1125
270,1100
271,1125
272,1150
273,1125
274,1200
275,1200
276,1175
277,1200
278,1200
279,1200
280,1200
281,1225
282,1225
283,1250
284,1250
285,1225
286,1275
287,1275
288,1300
289,1275
290,1250
291,1250
292,1300
293,1275
294,1300
295,1275
296,1275
297,1250
298,1250
299,1275
300,1275
301,1225
302,1250
303,1200
304,1225
305,1250
306,1250
307,1225
308,1225
309,1225
310,1225
311,1200
312,1150
313,1175
314,1175
315,1175
316,1175
317,1150
318,1200
319,1150
320,1100
321,1150
322,1100
323,1125
324,1075
325,1125
326,1125
327,1100
328,1100
329,1125
330,1100
331,1100
332,1100
333,1125
334,1125
335,1100
336,1100
337,1100
338,1100
339,1125
340,1150
341,1100
342,1125
343,1150
344,1125
345,1125
346,1100
347,1125
348,1150
349,1125
350,1125
351,1125
352,1125
353,1125
354,1100
355,1150
356,1150
357,1125
358,1150
359,1125


==> Plots/65_6.csv <==
Angle,Force
0,975
1,1000
2,975
3,900
4,925
5,925
6,1075
7,1100
8,1100
9,975
10,975
11,950
12,1050
13,1050
14,1075
15,900
16,950
17,975
18,975
19,1000
20,1025
21,1050
22,1050
23,1050
24,1050
25,1075
26,1050
27,900
28,900
29,925
30,975
31,1025
32,1000
33,1075
34,1125
35,1050
36,975
37,1025
38,1050
39,925
40,950
41,950
42,900
43,975
44,975
45,950
46,1000
47,1025
48,1000
49,1000
50,1025
51,1075
52,1075
53,1100
54,1025
55,1000
56,1000
57,1100
58,1075
59,1100
60,975
61,975
62,1000
63,1075
64,1100
65,1075
66,875
67,825
68,850
69,1100
70,1125
71,1175
72,925
73,925
74,925
75,925
76,925
77,975
78,900
79,900
80,950
81,925
82,925
83,925
84,950
85,1000
86,975
87,925
88,950
89,975
90,875
91,925
92,875
93,900
94,875
95,875
96,850
97,850
98,825
99,900
100,900
101,850
102,950
103,925
104,925
105,875
106,925
107,925
108,850
109,850
110,850
111,975
112,1000
113,950
114,825
115,825
116,850
117,825
118,775
119,800
120,900
121,875
122,875
123,800
124,825
125,825
126,850
127,850
128,875
129,900
130,950
131,950
132,650
133,650
134,700
135,900
136,900
137,925
138,975
139,950
140,975
141,1000
142,975
143,975
144,950
145,925
146,975
147,825
148,825
149,825
150,950
151,975
152,950
153,725
154,700
155,675
156,950
157,975
158,975
159,875
160,875
161,875
162,975
163,1025
164,1000
165,975
166,950
167,950
168,1000
169,1025
170,1025
171,975
172,950
173,925
174,875
175,875
176,875
177,950
178,975
179,950
180,1025
181,1025
182,1050
183,1050
184,1025
185,1025
186,1000
187,1000
188,1000
189,950
190,975
191,975
192,925
193,925
194,900
195,975
196,975
197,950
198,1000
199,1025
200,1000
201,925
202,950
203,950
204,1050
205,1025
206,1025
207,850
208,875
209,875
210,975
211,950
212,925
213,800
214,750
215,775
216,875
217,850
218,825
219,1025
220,1025
221,1025
222,950
223,925
224,900
225,1025
226,1000
227,975
228,925
229,950
230,975
231,750
232,750
233,725
234,900
235,875
236,900
237,900
238,900
239,950
240,800
241,825
242,800
243,875
244,875
245,875
246,875
247,900
248,825
249,900
250,875
251,925
252,800
253,775
254,750
255,875
256,875
257,850
258,775
259,775
260,775
261,800
262,775
263,800
264,875
265,900
266,900
267,1000
268,975
269,1000
270,1200
271,1150
272,1100
273,875
274,875
275,925
276,1000
277,1000
278,1075
279,1225
280,1275
281,1275
282,975
283,975
284,975
285,1100
286,1150
287,1125
288,875
289,900
290,925
291,925
292,925
293,950
294,1150
295,1150
296,1175
297,900
298,950
299,975
300,975
301,1000
302,1025
303,1050
304,975
305,1000
306,1150
307,1175
308,1150
309,1075
310,1050
311,1050
312,975
313,1025
314,1000
315,950
316,975
317,1000
318,1025
319,1000
320,975
321,925
322,950
323,975
324,1025
325,1000
326,1025
327,1050
328,1050
329,1075
330,1125
331,1125
332,1200
333,1100
334,1100
335,1075
336,900
337,925
338,950
339,1050
340,1075
341,1100
342,1100
343,1100
344,1125
345,1025
346,1000
347,1000
348,1000
349,950
350,950
351,875
352,900
353,875
354,950
355,975
356,950
357,1075
358,1075
359,1050


==> Plots/drift.csv <==
asymx,asymy,symx,symy,nopx,nopy
0.0379,0.11772,0.01442,0.08962,-0.00942,0.0666
0.03238,0.07298,0.04075,0.08123,0.02401,0.0111
0.05371,0.06945,0.04298,0.09779,0.01052,0.01899
0.06209,0.09895,0.04311,0.10839,-0.00408,0.01759
0.05405,0.12037,0.04341,0.11703,0.0162,0.02645
0.04099,0.15435,0.04101,0.13231,-0.00075,0.04388
0.04278,0.17484,0.04067,0.13973,0.00849,0.04614
0.06238,0.18435,0.04369,0.13533,0.00124,0.03097
0.05864,0.1963,0.04656,0.12875,0.00076,0.01795
0.06867,0.22682,0.05147,0.13188,-0.00366,0.0176
0.0563,0.25636,0.05095,0.14641,0.00047,0.02746
0.04568,0.28637,0.04505,0.16242,-0.01386,0.03367
0.03018,0.29524,0.04265,0.17046,-0.00069,0.03697
0.03626,0.30309,0.04471,0.1723,-0.03358,0.01252
0.04497,0.31536,0.04628,0.16511,-0.04141,-0.00233
0.04994,0.33003,0.04995,0.1654,-0.00293,-0.00371
0.03955,0.35589,0.04916,0.17707,-0.01589,0.01139
0.01111,0.3669,0.04075,0.1935,-0.04786,0.01271
0.00146,0.38476,0.0366,0.20163,-0.03401,0.00876
0.00227,0.40455,0.03876,0.20495,-0.00724,0.00454
0.00112,0.42761,0.04197,0.19891,-0.04834,-0.0172
0.00931,0.43276,0.04578,0.19541,-0.05818,-0.02309
-0.01077,0.43493,0.04851,0.20273,-0.02288,-0.01757
-0.0386,0.47364,0.03957,0.22546,-0.02464,-0.0003
-0.04873,0.49704,0.03365,0.22794,-0.05042,-0.00728
-0.05606,0.51631,0.03168,0.23529,-0.02366,-0.01225
-0.0504,0.52188,0.03579,0.23267,-0.04678,-0.04099
-0.04631,0.52432,0.0404,0.22654,-0.0424,-0.03516
-0.05696,0.55274,0.04388,0.23009,-0.03666,-0.0356
-0.07048,0.5566,0.03631,0.24568,-0.05914,-0.01644
-0.09813,0.58689,0.02834,0.25389,-0.03761,-0.01439
-0.11773,0.6104,0.02373,0.25609,-0.04918,-0.01827
-0.11537,0.61623,0.02172,0.26364,-0.05989,-0.03634
-0.10984,0.59284,0.0259,0.2524,-0.06173,-0.04468
-0.11794,0.60335,0.02454,0.2485,-0.06192,-0.04009
-0.13256,0.61309,0.01628,0.25876,-0.06111,-0.02812
-0.16899,0.63833,0.00751,0.26618,-0.07763,-0.02061
-0.19021,0.63282,0.00412,0.27081,-0.06243,-0.01451
-0.18976,0.65819,0.00838,0.2702,-0.07738,-0.03443
-0.19436,0.66395,0.01557,0.26208,-0.07735,-0.04452
-0.20588,0.6745,0.02205,0.26158,-0.06618,-0.04112
-0.22048,0.70313,0.02142,0.27015,-0.09796,-0.02621
-0.2548,0.70543,0.01316,0.27961,-0.08104,-0.02584
-0.27445,0.72562,0.00946,0.28503,-0.09946,-0.03081
-0.29648,0.74572,0.00769,0.28412,-0.08089,-0.04783
-0.29411,0.73462,0.01293,0.27766,-0.10717,-0.05684
-0.29516,0.74005,0.01941,0.27474,-0.11178,-0.04282
-0.30096,0.74698,0.02091,0.28038,-0.07545,-0.03751
-0.32967,0.76906,0.01268,0.29218,-0.10042,-0.02444
-0.33935,0.77972,0.00236,0.29432,-0.12435,-0.02555
-0.36616,0.77901,-0.0002,0.28751,-0.10171,-0.03903
-0.37021,0.80096,0.00106,0.28351,-0.09975,-0.06198
-0.38153,0.80216,0.00869,0.27935,-0.1107,-0.04626
-0.39106,0.79342,0.01128,0.2734,-0.11287,-0.03519
-0.41932,0.80401,0.00495,0.28017,-0.10771,-0.02628
-0.45351,0.81118,-0.00346,0.28323,-0.11327,-0.02829
-0.46964,0.80982,-0.0039,0.28088,-0.11905,-0.04364
-0.47821,0.81813,-0.00382,0.28365,-0.13717,-0.0419
-0.4756,0.82671,0.00395,0.27706,-0.11605,-0.03837
-0.49067,0.8302,0.00748,0.26805,-0.14084,-0.02603
-0.5211,0.84038,0.00392,0.2719,-0.12777,-0.02502
-0.5554,0.83679,-0.0065,0.27535,-0.14343,-0.02869
-0.58124,0.82228,-0.01908,0.27626,-0.1571,-0.03373
-0.59371,0.83496,-0.01711,0.27131,-0.14827,-0.03603
-0.57766,0.84509,-0.01026,0.26464,-0.13359,-0.04067
-0.59619,0.85084,-0.0047,0.26606,-0.14414,-0.02676
-0.62132,0.848,-0.00543,0.27354,-0.13238,-0.017
-0.65932,0.83457,-0.02229,0.28095,-0.15506,-0.02961
-0.69601,0.82925,-0.02673,0.28205,-0.13938,-0.03996
-0.71633,0.84208,-0.02944,0.28446,-0.15468,-0.06329
-0.73085,0.8497,-0.02068,0.28003,-0.1584,-0.05357
-0.74999,0.85198,-0.01303,0.27988,-0.16236,-0.05071
-0.76485,0.84341,-0.01615,0.28241,-0.18367,-0.03602
-0.79351,0.83253,-0.02576,0.2888,-0.17447,-0.04862
-0.82524,0.83033,-0.03779,0.29497,-0.14926,-0.05761
-0.84373,0.83297,-0.03932,0.29699,-0.18013,-0.07743
-0.86287,0.83269,-0.03424,0.29355,-0.17713,-0.07438
-0.87155,0.83914,-0.0269,0.2889,-0.16237,-0.07323
-0.87826,0.83864,-0.02353,0.29396,-0.18856,-0.04993
-0.89925,0.82068,-0.03681,0.29981,-0.16457,-0.05519
-0.91533,0.79716,-0.04626,0.30332,-0.18774,-0.05786
-0.94008,0.79321,-0.05365,0.30476,-0.20646,-0.06493
-0.94992,0.79931,-0.04887,0.30237,-0.1874,-0.09141
-0.9489,0.79693,-0.03971,0.30008,-0.20033,-0.08073
-0.96092,0.79264,-0.03725,0.2994,-0.21204,-0.0595
-0.97252,0.77965,-0.04206,0.30456,-0.18109,-0.05887
-1.01688,0.76527,-0.06,0.30727,-0.20613,-0.06178
-1.04022,0.75254,-0.06302,0.30702,-0.21819,-0.08017
-1.06231,0.74677,-0.06497,0.30627,-0.20884,-0.09047
-1.06752,0.74102,-0.05556,0.29928,-0.21979,-0.09191
-1.07545,0.73772,-0.04988,0.30047,-0.21381,-0.07907
-1.10007,0.71792,-0.05573,0.30166,-0.20763,-0.07572
-1.12196,0.68955,-0.06832,0.30685,-0.24692,-0.07285
-1.13143,0.66353,-0.07968,0.30635,-0.24474,-0.09105
-1.14659,0.65043,-0.07849,0.30545,-0.2185,-0.11043
-1.16125,0.65706,-0.07231,0.30162,-0.24864,-0.10297
-1.17452,0.65252,-0.06516,0.29891,-0.26214,-0.09155
-1.18637,0.64406,-0.06605,0.30265,-0.23877,-0.09352
-1.20405,0.61251,-0.0808,0.30949,-0.22298,-0.09233
-1.21089,0.58135,-0.08907,0.31178,-0.26789,-0.09905
-1.23027,0.56769,-0.09466,0.31016,-0.27987,-0.10762
-1.24401,0.57482,-0.08897,0.30491,-0.27792,-0.10733
-1.26786,0.56997,-0.08624,0.30363,-0.28112,-0.10525
-1.28626,0.55309,-0.08876,0.3073,-0.25257,-0.10752
-1.29621,0.51644,-0.09323,0.31016,-0.24031,-0.10268
-1.30172,0.48317,-0.10957,0.30907,-0.28298,-0.10459
-1.30504,0.46996,-0.11061,0.30707,-0.29462,-0.11418
-1.32333,0.47125,-0.10856,0.30775,-0.29561,-0.11747
-1.32773,0.46171,-0.09812,0.30667,-0.29942,-0.11702
-1.34119,0.45643,-0.09405,0.30955,-0.26857,-0.12116
-1.34525,0.43064,-0.10385,0.30996,-0.25825,-0.11326
-1.33074,0.40386,-0.11643,0.30823,-0.29836,-0.11021
-1.35052,0.37455,-0.1214,0.31029,-0.30939,-0.11944
-1.35377,0.35067,-0.12003,0.31106,-0.31337,-0.12621
-1.36976,0.34702,-0.11024,0.30798,-0.31745,-0.12726
-1.38406,0.33573,-0.10415,0.30988,-0.28585,-0.13463
-1.39141,0.31402,-0.10878,0.30989,-0.27719,-0.12429
-1.39023,0.28452,-0.12105,0.31263,-0.30823,-0.12299
-1.38933,0.26044,-0.13355,0.31039,-0.29134,-0.14726
-1.40672,0.24922,-0.13385,0.30672,-0.33397,-0.14185
-1.40852,0.24554,-0.12419,0.30441,-0.34511,-0.13642
-1.41655,0.23698,-0.11566,0.30639,-0.31113,-0.12761
-1.41899,0.21994,-0.11538,0.31157,-0.29504,-0.13909
-1.41598,0.18697,-0.12684,0.31717,-0.31778,-0.12478
-1.4201,0.14833,-0.13524,0.31968,-0.3265,-0.14273
-1.41906,0.11765,-0.13597,0.32189,-0.3263,-0.15652
-1.43231,0.10941,-0.12872,0.32214,-0.33277,-0.15958
-1.44507,0.11131,-0.11785,0.32312,-0.34491,-0.13011
-1.45339,0.09582,-0.11472,0.32837,-0.31787,-0.1364
-1.45765,0.07196,-0.12339,0.33471,-0.31858,-0.12764
-1.45102,0.04007,-0.13419,0.33746,-0.35188,-0.12163
-1.44283,0.02327,-0.13683,0.34,-0.3655,-0.13799
-1.43965,0.01356,-0.1322,0.34151,-0.34601,-0.16033
-1.45803,0.01615,-0.12058,0.34089,-0.35419,-0.14706
-1.46694,-0.00291,-0.11509,0.34536,-0.34124,-0.13111
-1.45863,-0.0179,-0.12073,0.35219,-0.3398,-0.11986
-1.45471,-0.05311,-0.13328,0.35562,-0.34206,-0.13439
-1.44005,-0.07159,-0.13794,0.35782,-0.37486,-0.13405
-1.43767,-0.07049,-0.13555,0.35986,-0.37356,-0.13038
-1.45223,-0.07201,-0.12445,0.35885,-0.37996,-0.15224
-1.44783,-0.07734,-0.11702,0.36267,-0.35972,-0.13178
-1.43962,-0.08201,-0.11946,0.36917,-0.35421,-0.13744
-1.4456,-0.12049,-0.13228,0.37346,-0.3939,-0.12615
-1.43705,-0.14179,-0.13927,0.37573,-0.40301,-0.14268
-1.44296,-0.16385,-0.13872,0.37773,-0.39082,-0.17058
-1.45793,-0.19035,-0.12951,0.37749,-0.39458,-0.15375
-1.45735,-0.19817,-0.12024,0.38011,-0.38306,-0.15075
-1.44747,-0.21756,-0.11968,0.386,-0.39547,-0.14243
-1.42292,-0.23719,-0.13104,0.39119,-0.38808,-0.15623
-1.41263,-0.26428,-0.14025,0.39324,-0.42952,-0.15021
-1.40384,-0.26268,-0.14185,0.39541,-0.44313,-0.14637
-1.40889,-0.26971,-0.13549,0.39606,-0.41436,-0.17235
-1.43032,-0.28027,-0.1247,0.39701,-0.41041,-0.15178
-1.43332,-0.28636,-0.12165,0.40209,-0.40921,-0.1426
-1.43022,-0.29311,-0.13036,0.40797,-0.41214,-0.14311
-1.41086,-0.32709,-0.14205,0.41004,-0.43561,-0.15268
-1.38046,-0.34513,-0.14552,0.41215,-0.42993,-0.16531
-1.37885,-0.35718,-0.14171,0.41383,-0.42437,-0.14776
-1.37329,-0.37249,-0.13031,0.41327,-0.41694,-0.13336
-1.37355,-0.37955,-0.12485,0.41766,-0.42162,-0.12947
-1.36078,-0.39709,-0.13039,0.424,-0.41785,-0.14581
-1.33771,-0.40325,-0.14357,0.42682,-0.45519,-0.13952
-1.33542,-0.41844,-0.14903,0.42863,-0.46908,-0.13379
-1.32172,-0.43285,-0.14733,0.43052,-0.44408,-0.15898
-1.32991,-0.45089,-0.13697,0.42873,-0.43666,-0.14354
-1.33814,-0.46615,-0.13543,0.42962,-0.44022,-0.13329
-1.3331,-0.4852,-0.14609,0.42453,-0.4334,-0.14791
-1.31459,-0.4764,-0.1499,0.41692,-0.46341,-0.14064
-1.30683,-0.49821,-0.17047,0.41072,-0.45578,-0.14233
-1.30389,-0.4998,-0.16991,0.40836,-0.46429,-0.12427
-1.31171,-0.51985,-0.16151,0.40577,-0.44918,-0.12296
-1.3171,-0.53545,-0.15252,0.40779,-0.43409,-0.12971
-1.30042,-0.56228,-0.1508,0.40948,-0.44764,-0.12485
-1.27228,-0.56951,-0.16232,0.41319,-0.46042,-0.12537
-1.25415,-0.57339,-0.17206,0.41376,-0.47257,-0.12926
-1.22901,-0.58418,-0.17359,0.40736,-0.46683,-0.12443
-1.23721,-0.59239,-0.16739,0.40714,-0.4471,-0.13013
-1.23228,-0.59376,-0.15683,0.40825,-0.4637,-0.10356
-1.22664,-0.60774,-0.15719,0.41067,-0.47772,-0.09125
-1.21478,-0.61437,-0.17644,0.41256,-0.47271,-0.12391
-1.18515,-0.63589,-0.18207,0.40926,-0.49199,-0.11869
-1.15137,-0.64273,-0.20445,0.4017,-0.47468,-0.12348
-1.13543,-0.64935,-0.19212,0.39692,-0.48025,-0.1067
-1.13301,-0.63931,-0.1811,0.38943,-0.47922,-0.10349
-1.13239,-0.65285,-0.17697,0.39052,-0.47072,-0.11394
-1.1124,-0.66461,-0.18326,0.39475,-0.48728,-0.12799
-1.06118,-0.65603,-0.1964,0.39094,-0.50535,-0.11397
-1.03587,-0.66037,-0.20392,0.39135,-0.49445,-0.12092
-1.03528,-0.66117,-0.20456,0.39333,-0.49639,-0.10024
-1.04693,-0.66296,-0.19539,0.39246,-0.48119,-0.11611
-1.05029,-0.66649,-0.18683,0.39324,-0.5114,-0.11245
-1.04089,-0.67296,-0.18954,0.39758,-0.50954,-0.12403
-1.00395,-0.68154,-0.20464,0.40046,-0.51863,-0.11744
-0.95952,-0.66676,-0.21276,0.3964,-0.51647,-0.11672
-0.95019,-0.66811,-0.21379,0.39731,-0.51284,-0.10487
-0.93279,-0.68155,-0.20686,0.39786,-0.51292,-0.10612
-0.91948,-0.69458,-0.19927,0.40172,-0.51533,-0.11155
-0.89881,-0.69883,-0.19854,0.4042,-0.5347,-0.11073
-0.85621,-0.70712,-0.20848,0.40441,-0.54515,-0.12513
-0.83469,-0.69926,-0.23465,0.4004,-0.53597,-0.11408
-0.82203,-0.69748,-0.23191,0.40049,-0.52817,-0.10831
-0.79071,-0.71347,-0.23281,0.40046,-0.54331,-0.08382
-0.79653,-0.71813,-0.22083,0.39805,-0.52539,-0.10618
-0.78207,-0.72489,-0.21835,0.40203,-0.54456,-0.11765
-0.73927,-0.71769,-0.22804,0.39959,-0.5626,-0.10704
-0.71112,-0.70217,-0.24123,0.39693,-0.55439,-0.10793
-0.679,-0.68854,-0.24762,0.39572,-0.54898,-0.09914
-0.67375,-0.69101,-0.24675,0.39633,-0.55528,-0.08978
-0.67607,-0.70418,-0.23658,0.39569,-0.54873,-0.11274
-0.6679,-0.71102,-0.2325,0.3991,-0.58581,-0.11027
-0.64666,-0.69571,-0.23815,0.39703,-0.57884,-0.11203
-0.61078,-0.71118,-0.25117,0.39163,-0.57228,-0.10468
-0.57899,-0.68687,-0.25951,0.39153,-0.56173,-0.09769
-0.56914,-0.68361,-0.26196,0.39269,-0.55797,-0.09915
-0.56991,-0.68965,-0.25172,0.39259,-0.5855,-0.07976
-0.54624,-0.69457,-0.24238,0.38957,-0.58476,-0.11475
-0.54069,-0.68272,-0.24325,0.39107,-0.59743,-0.10426
-0.51462,-0.6535,-0.25765,0.38987,-0.59754,-0.06913
-0.49942,-0.63728,-0.26879,0.38654,-0.5834,-0.0777
-0.47271,-0.6335,-0.27037,0.38617,-0.58091,-0.08321
-0.44576,-0.63576,-0.26686,0.38655,-0.59389,-0.09721
-0.43586,-0.64046,-0.25745,0.38887,-0.60902,-0.09679
-0.42179,-0.63485,-0.25234,0.38901,-0.62159,-0.09452
-0.39791,-0.59792,-0.26643,0.38836,-0.61465,-0.09108
-0.37966,-0.58177,-0.28005,0.38377,-0.60178,-0.10156
-0.35774,-0.56234,-0.2826,0.38366,-0.61235,-0.08044
-0.35618,-0.54934,-0.28121,0.38423,-0.60777,-0.09871
-0.35259,-0.55314,-0.27025,0.3847,-0.6343,-0.08579
-0.34103,-0.56355,-0.26787,0.38888,-0.6295,-0.10274
-0.32559,-0.54063,-0.27879,0.3879,-0.63936,-0.09369
-0.32759,-0.50725,-0.28758,0.38092,-0.62675,-0.082
-0.32821,-0.4844,-0.30455,0.37563,-0.61869,-0.09174
-0.29699,-0.48406,-0.29925,0.37408,-0.64723,-0.08135
-0.30465,-0.49118,-0.28892,0.37366,-0.65078,-0.09837
-0.30042,-0.48778,-0.28484,0.37611,-0.66078,-0.09482
-0.30116,-0.4678,-0.28917,0.37579,-0.6573,-0.08078
-0.30751,-0.44059,-0.30233,0.37172,-0.64462,-0.09046
-0.29759,-0.40157,-0.31242,0.36736,-0.65279,-0.07256
-0.28578,-0.3821,-0.31224,0.36312,-0.65191,-0.09206
-0.27702,-0.38501,-0.30017,0.35674,-0.67337,-0.08561
-0.27566,-0.38135,-0.29198,0.35516,-0.68558,-0.07961
-0.27003,-0.36189,-0.29188,0.35698,-0.68313,-0.07891
-0.27357,-0.33773,-0.3069,0.35108,-0.66899,-0.08343
-0.27707,-0.3007,-0.31307,0.34764,-0.6771,-0.06562
-0.29676,-0.29636,-0.31592,0.34406,-0.67779,-0.08616
-0.30313,-0.30797,-0.30897,0.34552,-0.69873,-0.07559
-0.28314,-0.29561,-0.30045,0.34913,-0.70542,-0.07362
-0.2688,-0.27353,-0.29976,0.35085,-0.69873,-0.08396
-0.26832,-0.23376,-0.30898,0.34895,-0.69365,-0.05691
-0.28563,-0.21956,-0.32056,0.34391,-0.69103,-0.06779
-0.28201,-0.19674,-0.32633,0.34086,-0.71022,-0.04998
-0.27462,-0.18945,-0.32237,0.34238,-0.71792,-0.07683
-0.25906,-0.18909,-0.31048,0.34573,-0.72456,-0.07428
-0.25453,-0.17684,-0.30768,0.35105,-0.72758,-0.05152
-0.2643,-0.14671,-0.31608,0.34845,-0.71441,-0.05584
-0.27755,-0.13771,-0.32436,0.34024,-0.71011,-0.05729
-0.29047,-0.12991,-0.34062,0.33218,-0.72832,-0.03931
-0.27778,-0.10678,-0.33874,0.33402,-0.73774,-0.06407
-0.27389,-0.09665,-0.32671,0.33667,-0.75864,-0.05892
-0.27815,-0.07832,-0.32613,0.34216,-0.74318,-0.05095
-0.28038,-0.04759,-0.33345,0.34148,-0.72798,-0.05289
-0.29482,-0.02606,-0.34239,0.338,-0.72807,-0.04185
-0.29348,0.02288,-0.35053,0.33362,-0.73887,-0.0459
-0.31198,0.0439,-0.35033,0.33456,-0.75963,-0.03897
-0.30963,0.0503,-0.34974,0.33513,-0.7661,-0.04215
-0.3151,0.07309,-0.34477,0.33791,-0.76537,-0.03685
-0.321,0.09275,-0.34694,0.33903,-0.75054,-0.04324
-0.34387,0.08931,-0.35728,0.33412,-0.74895,-0.02441
-0.35581,0.12375,-0.36512,0.3305,-0.75621,-0.00451
-0.37136,0.14122,-0.37812,0.32488,-0.76681,-0.0166
-0.37097,0.15574,-0.3665,0.32715,-0.77245,-0.01896
-0.3704,0.17165,-0.35693,0.32966,-0.77448,-0.03938
-0.37689,0.18707,-0.35684,0.33175,-0.75717,-0.02283
-0.38419,0.22104,-0.36491,0.33061,-0.75595,-0.03368
-0.42201,0.23512,-0.38492,0.31945,-0.76712,-0.01923
-0.4416,0.26893,-0.38451,0.32043,-0.78282,-0.02544
-0.45231,0.26504,-0.3901,0.32129,-0.78833,-0.02759
-0.44698,0.27819,-0.37802,0.32512,-0.77549,0.00185
-0.4771,0.31351,-0.37259,0.33013,-0.76095,0.00964
-0.50183,0.30507,-0.38,0.33175,-0.75591,-0.02844
-0.52548,0.31625,-0.39951,0.3197,-0.7667,-0.0145
-0.54125,0.32154,-0.39813,0.31598,-0.79027,-0.00244
-0.55569,0.35674,-0.4011,0.31448,-0.79646,-0.00715
-0.54905,0.35662,-0.38954,0.31666,-0.78743,-0.01176
-0.55144,0.35943,-0.38814,0.32134,-0.77388,0.01888
-0.57114,0.38243,-0.39496,0.31951,-0.76787,0.03276
-0.60589,0.39672,-0.40407,0.31728,-0.78658,0.01605
-0.62034,0.37356,-0.41993,0.30999,-0.79793,-0.00605
-0.62317,0.39536,-0.41618,0.30766,-0.81673,0.01033
-0.62953,0.39431,-0.41375,0.30571,-0.80582,0.0068
-0.62591,0.41254,-0.40595,0.30962,-0.79515,0.00443
-0.65118,0.41707,-0.40376,0.31242,-0.79738,0.02288
-0.67348,0.40955,-0.41464,0.31179,-0.8048,0.00176
-0.71462,0.43105,-0.42557,0.30506,-0.83442,0.02264
-0.74019,0.44804,-0.42582,0.30399,-0.83585,0.01601
-0.7439,0.44612,-0.4295,0.30356,-0.8377,0.01799
-0.74504,0.44987,-0.41715,0.30795,-0.81895,0.02881
-0.76299,0.45732,-0.41668,0.31087,-0.81908,0.01418
-0.79848,0.46369,-0.4304,0.30448,-0.8284,0.03357
-0.83039,0.46428,-0.43385,0.30297,-0.84491,0.02762
-0.8497,0.45689,-0.43269,0.304,-0.85089,0.02719
-0.8507,0.46191,-0.44179,0.30197,-0.83532,0.0519
-0.86857,0.47462,-0.42591,0.30541,-0.82795,0.04995
-0.88407,0.48541,-0.42389,0.3125,-0.82835,0.03824
-0.91028,0.47966,-0.43138,0.31052,-0.83994,0.05727
-0.93114,0.46417,-0.44284,0.30275,-0.85576,0.03769
-0.94278,0.46734,-0.44653,0.29973,-0.87388,0.04897
-0.96041,0.45436,-0.45609,0.29485,-0.85548,0.05152
-0.96663,0.47589,-0.44166,0.29841,-0.84064,0.04708
-0.99203,0.46323,-0.42951,0.30438,-0.8359,0.0573
-0.99425,0.45602,-0.43024,0.30152,-0.85022,0.05019
-1.03046,0.44314,-0.45004,0.28937,-0.86828,0.08326
-1.0441,0.42937,-0.45251,0.28752,-0.87485,0.09195
-1.06758,0.43137,-0.46393,0.28194,-0.88406,0.06329
-1.07313,0.44883,-0.45108,0.28617,-0.86718,0.06661
-1.07481,0.45014,-0.44351,0.2927,-0.86721,0.09685
-1.07964,0.44695,-0.44503,0.2948,-0.88313,0.08941
-1.10695,0.44026,-0.45112,0.29277,-0.90924,0.07385
-1.14186,0.43055,-0.46417,0.28345,-0.91058,0.09872
-1.17534,0.42841,-0.46416,0.28252,-0.90449,0.11577
-1.17409,0.43402,-0.46883,0.28077,-0.90565,0.0884
-1.16861,0.43632,-0.45562,0.28514,-0.90439,0.08412
-1.18725,0.44112,-0.45343,0.28946,-0.9146,0.11725
-1.2099,0.43246,-0.46702,0.28278,-0.92774,0.0955
-1.23912,0.41962,-0.47346,0.27984,-0.93972,0.09252
-1.26122,0.40819,-0.48661,0.2722,-0.92874,0.10787
-1.27695,0.4076,-0.48313,0.27572,-0.91094,0.10246
-1.29144,0.42405,-0.47795,0.27621,-0.89961,0.10615
-1.30042,0.42351,-0.47327,0.2793,-0.91452,0.10135
-1.32687,0.41098,-0.4754,0.27959,-0.92867,0.10957
-1.32474,0.38791,-0.49315,0.26378,-0.92551,0.12356
-1.35145,0.3687,-0.49419,0.26068,-0.92063,0.11737
-1.36698,0.35941,-0.50448,0.2548,-0.9095,0.11961
-1.37718,0.35473,-0.48916,0.25615,-0.90986,0.12083
-1.38726,0.34882,-0.48114,0.25909,-0.9186,0.11965
-1.39785,0.33652,-0.4845,0.25824,-0.93109,0.14278
-1.41467,0.31453,-0.49281,0.25262,-0.92537,0.14299
-1.43542,0.29958,-0.51086,0.24,-0.92628,0.12935
-1.451,0.2857,-0.50549,0.24143,-0.91257,0.12866
-1.45673,0.29035,-0.50759,0.2404,-0.90579,0.13733
-1.45596,0.29002,-0.4967,0.24272,-0.91283,0.13035
-1.46891,0.27815,-0.49158,0.24304,-0.92889,0.15999
-1.46666,0.24908,-0.50403,0.23551,-0.92001,0.16009
-1.48808,0.22018,-0.51022,0.22916,-0.93482,0.14079
-1.50857,0.20395,-0.52387,0.22042,-0.90978,0.14753
-1.52002,0.20755,-0.51452,0.22508,-0.91294,0.13916
-1.53531,0.2073,-0.49904,0.22441,-0.92723,0.16042
-1.54462,0.20969,-0.49908,0.22597,-0.93881,0.15479
-1.56634,0.18835,-0.51211,0.21861,-0.94482,0.16191
-1.57591,0.14877,-0.51448,0.21393,-0.93711,0.17361
-1.56663,0.13376,-0.51101,0.20818,-0.9283,0.16326
-1.58979,0.12335,-0.51919,0.20318,-0.91973,0.18301
-1.59875,0.1208,-0.50263,0.20631,-0.93865,0.15982
-1.61254,0.11632,-0.49823,0.20686,-0.95692,0.18937
-1.6353,0.08952,-0.50561,0.20264,-0.96035,0.18846
-1.63226,0.05402,-0.51459,0.19832,-0.95227,0.20503
-1.62875,0.04951,-0.52314,0.19211,-0.93544,0.1979
-1.64245,0.04551,-0.51995,0.19329,-0.93968,0.17628
-1.65805,0.03572,-0.51281,0.19584,-0.94053,0.20205
-1.66149,0.02568,-0.50537,0.20075,-0.94377,0.20539
-1.6662,0.01443,-0.50729,0.20284,-0.9647,0.19346
-1.65523,-0.00419,-0.52543,0.19076,-0.94277,0.21842
-1.65065,-0.02849,-0.52506,0.18441,-0.94771,0.18785
-1.66189,-0.04278,-0.53664,0.17588,-0.93047,0.19928
-1.67066,-0.03264,-0.52422,0.17921,-0.93935,0.20827
-1.6698,-0.04566,-0.50979,0.18536,-0.96582,0.21836
-1.67653,-0.06399,-0.51196,0.19159,-0.962,0.21964
-1.67396,-0.08705,-0.52639,0.18463,-0.96209,0.21696
-1.6666,-0.0904,-0.53336,0.17686,-0.94244,0.21967
-1.67363,-0.10901,-0.53481,0.1758,-0.94101,0.21445
-1.69333,-0.11275,-0.54078,0.17363,-0.95316,0.23386
-1.70793,-0.11818,-0.52692,0.17682,-0.96886,0.23212
-1.71128,-0.12817,-0.51687,0.18276,-0.96597,0.26026
-1.71008,-0.14167,-0.5248,0.1856,-0.96523,0.24179
-1.70785,-0.17893,-0.54568,0.17203,-0.95799,0.23982
-1.71294,-0.19501,-0.54381,0.17145,-0.9441,0.26376
-1.7252,-0.20427,-0.55349,0.16755,-0.96041,0.26557
-1.73757,-0.21469,-0.53729,0.17178,-0.98902,0.26129
-1.74039,-0.23055,-0.52535,0.17862,-0.98346,0.27886
-1.75065,-0.24565,-0.5281,0.17893,-0.97253,0.26425
-1.74363,-0.27646,-0.5366,0.17069,-0.97086,0.25771
-1.75395,-0.29224,-0.55315,0.15899,-0.96298,0.2688
-1.77725,-0.33226,-0.54861,0.16014,-0.97751,0.2614
-1.77955,-0.32355,-0.54737,0.15918,-0.98421,0.28299
-1.77485,-0.34596,-0.53748,0.16318,-0.98888,0.2931
-1.77798,-0.36839,-0.53719,0.16493,-0.98492,0.28963
-1.7739,-0.39407,-0.5544,0.15484,-0.9661,0.29287
-1.76703,-0.42804,-0.55458,0.15615,-0.97806,0.2739
-1.75941,-0.4499,-0.55328,0.15745,-0.98111,0.30158
-1.77377,-0.47374,-0.54484,0.15537,-0.99829,0.3024
-1.78033,-0.47093,-0.53963,0.15694,-0.99882,0.30609
-1.7718,-0.47066,-0.53823,0.15792,-0.98309,0.31762
-1.76406,-0.5043,-0.54341,0.1564,-0.98215,0.29561
-1.75319,-0.5315,-0.56007,0.13987,-0.97541,0.29969
-1.7533,-0.56516,-0.55846,0.13845,-0.97853,0.30492
-1.76202,-0.58959,-0.56479,0.13589,-0.98433,0.33356
-1.77725,-0.59937,-0.55032,0.14008,-0.99403,0.32954
-1.77863,-0.60423,-0.54774,0.14707,-0.99429,0.31935
-1.77969,-0.63233,-0.55046,0.14534,-0.9687,0.32799
-1.7637,-0.63987,-0.55706,0.14234,-0.97812,0.31487
-1.76039,-0.67399,-0.57357,0.12852,-0.97714,0.33197
-1.74037,-0.67485,-0.56452,0.12945,-0.97233,0.35358
-1.74791,-0.6738,-0.5595,0.12738,-0.99116,0.3442
-1.76208,-0.68148,-0.55304,0.1307,-0.98333,0.34866
-1.75731,-0.70209,-0.55425,0.13302,-0.9668,0.34574
-1.73714,-0.7185,-0.57371,0.11974,-0.97784,0.33079
-1.73475,-0.74541,-0.57135,0.11161,-0.97977,0.35856
-1.72523,-0.77004,-0.58115,0.10284,-0.99411,0.35908
-1.71967,-0.77787,-0.56547,0.10627,-0.98677,0.38519
-1.70743,-0.77438,-0.55671,0.11062,-0.98877,0.36766
-1.69982,-0.78391,-0.55825,0.11111,-0.98682,0.35475
-1.68872,-0.77896,-0.56424,0.1079,-0.97478,0.36016
-1.66942,-0.82382,-0.57616,0.09849,-0.97104,0.36518
-1.65758,-0.82584,-0.57442,0.09859,-0.98856,0.37683
-1.65074,-0.84923,-0.57873,0.09724,-0.9938,0.38159
-1.65176,-0.8722,-0.5655,0.10211,-0.97652,0.38015
-1.65995,-0.86931,-0.55692,0.10799,-0.96299,0.37122
-1.63732,-0.88296,-0.56594,0.10871,-0.96934,0.36568
-1.60112,-0.89827,-0.58558,0.09304,-0.97416,0.37419
-1.59641,-0.90567,-0.58344,0.09345,-0.96912,0.39095
-1.59512,-0.92274,-0.57941,0.09366,-0.97801,0.39333
-1.6025,-0.92245,-0.56735,0.0983,-0.97779,0.38605
-1.59547,-0.93371,-0.56705,0.10252,-0.95861,0.38153
-1.57711,-0.94696,-0.57638,0.09768,-0.94785,0.38017
-1.53315,-0.96418,-0.58128,0.08658,-0.96398,0.38233
-1.50224,-0.9822,-0.59273,0.07609,-0.97274,0.39787
-1.47985,-0.99322,-0.58814,0.0785,-0.96127,0.40662
-1.48949,-1.01422,-0.58593,0.0787,-0.95822,0.39881
-1.49122,-1.02139,-0.5794,0.081,-0.9557,0.38723
-1.47574,-1.03518,-0.57658,0.07808,-0.94791,0.38891
-1.45215,-1.03759,-0.59424,0.06468,-0.94226,0.3964
-1.42523,-1.05485,-0.59394,0.05858,-0.95983,0.40753
-1.41404,-1.07226,-0.5971,0.05648,-0.96476,0.41259
-1.40733,-1.09848,-0.58721,0.05952,-0.94725,0.41045
-1.40215,-1.10906,-0.58402,0.06325,-0.934,0.40059
-1.39467,-1.12097,-0.58714,0.06283,-0.94049,0.39542
-1.36551,-1.13609,-0.59115,0.06087,-0.945,0.40412
-1.33147,-1.14751,-0.61005,0.04751,-0.93943,0.4206
-1.31527,-1.14173,-0.60496,0.04434,-0.94819,0.42336
-1.30623,-1.14958,-0.603,0.04425,-0.94818,0.41603
-1.30183,-1.14896,-0.59146,0.04765,-0.92929,0.41078
-1.2718,-1.15279,-0.59132,0.05099,-0.91863,0.40938
-1.2517,-1.15086,-0.60531,0.04321,-0.93476,0.41195
-1.20992,-1.15165,-0.60899,0.03881,-0.94269,0.42779
-1.18185,-1.17106,-0.6237,0.02818,-0.93098,0.43625
-1.15612,-1.19562,-0.61499,0.02835,-0.92833,0.42809
-1.14994,-1.20065,-0.60466,0.0294,-0.92612,0.41648
-1.14527,-1.20129,-0.6006,0.03257,-0.91827,0.41788
-1.13214,-1.18957,-0.6043,0.03256,-0.91238,0.42544
-1.08833,-1.18451,-0.62577,0.01887,-0.9296,0.43702
-1.0728,-1.18621,-0.62517,0.01677,-0.93424,0.44219
-1.06013,-1.19902,-0.63432,0.01217,-0.91689,0.43955
-1.04968,-1.21366,-0.6189,0.01458,-0.90422,0.42933
-1.02637,-1.22959,-0.61385,0.01494,-0.91083,0.42428
-1.0136,-1.22485,-0.61832,0.01352,-0.91482,0.43315
-0.98501,-1.20111,-0.62651,0.00862,-0.90871,0.44958
-0.94379,-1.19136,-0.64391,-0.0033,-0.91742,0.45259
-0.92978,-1.18605,-0.6371,-0.00567,-0.91762,0.44517
-0.91361,-1.19032,-0.63398,-0.00717,-0.89889,0.43917
-0.89779,-1.20278,-0.61763,-0.0015,-0.88834,0.43732
-0.89002,-1.20182,-0.61655,-0.00209,-0.90432,0.44059
-0.8648,-1.19492,-0.63272,-0.01431,-0.91156,0.45659
-0.82837,-1.18071,-0.63549,-0.02039,-0.89962,0.46454
-0.81692,-1.1725,-0.64844,-0.02968,-0.89727,0.45633
-0.80019,-1.18086,-0.63813,-0.02447,-0.89547,0.44463
-0.7902,-1.18698,-0.62169,-0.01881,-0.88756,0.44563
-0.78541,-1.18365,-0.61742,-0.01605,-0.88139,0.45293
-0.76075,-1.15839,-0.62354,-0.01973,-0.8981,0.4652
-0.74581,-1.13112,-0.64155,-0.03442,-0.90252,0.47046
-0.73018,-1.12961,-0.64098,-0.03584,-0.88532,0.4671
-0.70218,-1.12231,-0.646,-0.03566,-0.87306,0.4564
-0.69985,-1.12394,-0.63542,-0.03067,-0.8798,0.45161
-0.68327,-1.13134,-0.62972,-0.02524,-0.8834,0.46055
-0.68345,-1.13234,-0.63416,-0.02463,-0.87671,0.47675
-0.6681,-1.09688,-0.65451,-0.03883,-0.8853,0.48007
-0.66,-1.09213,-0.65476,-0.04035,-0.88575,0.47259
-0.64041,-1.05677,-0.65359,-0.0416,-0.86724,0.46584
-0.60404,-1.04731,-0.64321,-0.03858,-0.85677,0.46365
-0.59601,-1.05432,-0.64126,-0.03442,-0.87253,0.46741
-0.58213,-1.03205,-0.64549,-0.03558,-0.87919,0.48362
-0.56897,-1.00634,-0.65404,-0.03848,-0.8669,0.49121
-0.55273,-0.99083,-0.66453,-0.04587,-0.86491,0.48286
-0.53536,-0.9647,-0.6638,-0.04666,-0.86351,0.47096
-0.51476,-0.96094,-0.66595,-0.04793,-0.85552,0.47165
-0.49579,-0.95313,-0.65543,-0.04377,-0.84901,0.47883
-0.47781,-0.93611,-0.65405,-0.04084,-0.86529,0.49157
-0.48843,-0.90175,-0.66861,-0.04921,-0.86952,0.49692
-0.50001,-0.86787,-0.67041,-0.05825,-0.85239,0.49296
-0.51612,-0.8648,-0.68212,-0.06742,-0.84054,0.48183
-0.51466,-0.87161,-0.67334,-0.06611,-0.84744,0.47716
-0.49353,-0.85501,-0.66243,-0.06248,-0.85066,0.4862
-0.48925,-0.83636,-0.65998,-0.05914,-0.84336,0.50221
-0.48639,-0.81636,-0.66507,-0.05996,-0.85186,0.50574
-0.49972,-0.78538,-0.6868,-0.07346,-0.85257,0.49819
-0.48431,-0.7458,-0.68535,-0.07482,-0.83429,0.49075
-0.48292,-0.73864,-0.69405,-0.07876,-0.82393,0.48823
-0.47652,-0.71765,-0.67791,-0.07453,-0.83949,0.49247
-0.45538,-0.69405,-0.67699,-0.06761,-0.84555,0.50879
-0.46247,-0.68854,-0.68542,-0.06942,-0.83304,0.51596
-0.45738,-0.65112,-0.69225,-0.0738,-0.83136,0.50754
-0.46561,-0.63068,-0.70776,-0.08455,-0.83032,0.49551
-0.45173,-0.60933,-0.70363,-0.08236,-0.82232,0.49581
-0.45656,-0.6214,-0.69754,-0.07936,-0.8155,0.50289
-0.43809,-0.57675,-0.6893,-0.07456,-0.83138,0.51607
-0.44047,-0.54244,-0.68809,-0.0707,-0.83542,0.52143
-0.44806,-0.51189,-0.70164,-0.07853,-0.81845,0.51684
-0.45138,-0.46976,-0.70674,-0.08341,-0.80697,0.5053
-0.45802,-0.43712,-0.71986,-0.09132,-0.81398,0.50081
-0.45648,-0.42839,-0.70878,-0.08737,-0.81686,0.50986
-0.45091,-0.40772,-0.69379,-0.08184,-0.80907,0.52561
-0.45744,-0.39676,-0.69309,-0.08248,-0.81746,0.52937
-0.47529,-0.36638,-0.70802,-0.09004,-0.81837,0.52176
-0.48965,-0.33332,-0.71316,-0.09286,-0.80032,0.51368
-0.5016,-0.30496,-0.72772,-0.10192,-0.79003,0.51086
-0.50691,-0.281,-0.71947,-0.09749,-0.80544,0.51551
-0.49302,-0.27886,-0.70588,-0.09429,-0.81094,0.53195
-0.50528,-0.26056,-0.70247,-0.08987,-0.79818,0.53868
-0.52363,-0.23934,-0.7089,-0.08935,-0.79679,0.53014
-0.56257,-0.21128,-0.73076,-0.10303,-0.79609,0.51804
-0.57605,-0.20288,-0.72827,-0.10469,-0.78805,0.51804
-0.57916,-0.18799,-0.72409,-0.10955,-0.78103,0.52484
-0.57752,-0.16839,-0.71977,-0.11073,-0.79646,0.53846
-0.5833,-0.15023,-0.71355,-0.10729,-0.80026,0.54391
-0.59656,-0.14415,-0.71677,-0.10513,-0.78344,0.53874
-0.62361,-0.11357,-0.73477,-0.11596,-0.77236,0.52685
-0.65408,-0.10571,-0.7374,-0.11887,-0.77947,0.52251
-0.6659,-0.08535,-0.74812,-0.12556,-0.78198,0.53159
-0.65491,-0.07907,-0.73347,-0.11839,-0.77371,0.54709
-0.66632,-0.08195,-0.71893,-0.10974,-0.78201,0.55104
-0.68112,-0.07287,-0.71716,-0.10738,-0.7831,0.54342
-0.72142,-0.0681,-0.72522,-0.11353,-0.76528,0.53472
-0.75337,-0.05099,-0.73787,-0.13118,-0.7551,0.53153
-0.76719,-0.04618,-0.73601,-0.13243,-0.77029,0.53666
-0.77198,-0.02992,-0.74033,-0.13461,-0.77525,0.55317
-0.77115,-0.00774,-0.72717,-0.13292,-0.76231,0.55946
-0.78351,0.01046,-0.72144,-0.13118,-0.76127,0.55065
-0.8169,0.01468,-0.73201,-0.13616,-0.76076,0.53865
-0.83272,0.00031,-0.7394,-0.14231,-0.75267,0.53835
-0.85808,0.0287,-0.75295,-0.15246,-0.74544,0.54487
-0.87012,0.03108,-0.74522,-0.1473,-0.7605,0.55876
-0.87611,0.03277,-0.72819,-0.14227,-0.76397,0.56441
-0.88309,0.03901,-0.73041,-0.13535,-0.74734,0.55866
-0.88847,0.0338,-0.73993,-0.14086,-0.73665,0.54633
-0.93367,0.04403,-0.74698,-0.14724,-0.74384,0.5422
-0.95516,0.03125,-0.7612,-0.15735,-0.74595,0.55137
-0.97156,0.05348,-0.75676,-0.15438,-0.73722,0.56667
-0.98101,0.05621,-0.75395,-0.15468,-0.74559,0.57063
-0.99772,0.06017,-0.74594,-0.14906,-0.74674,0.5632
-1.01498,0.06273,-0.741,-0.14396,-0.72907,0.55393
-1.05269,0.06056,-0.75152,-0.1501,-0.71894,0.55018
-1.09154,0.06617,-0.75492,-0.15795,-0.73395,0.55571
-1.1209,0.0743,-0.76552,-0.16537,-0.73848,0.5724
-1.1393,0.08782,-0.75307,-0.16081,-0.7253,0.57841
-1.14695,0.09807,-0.74064,-0.15917,-0.72455,0.56957
-1.1593,0.09788,-0.74241,-0.15885,-0.72447,0.55757
-1.17828,0.08509,-0.75745,-0.17004,-0.71626,0.55699
-1.21042,0.06064,-0.75796,-0.17703,-0.70873,0.56323
-1.23531,0.05956,-0.77004,-0.18759,-0.72335,0.57748
-1.2535,0.08607,-0.75975,-0.18366,-0.72686,0.58316
-1.28468,0.07269,-0.74662,-0.17911,-0.71032,0.57695
-1.30209,0.06871,-0.74453,-0.17521,-0.69996,0.56424
-1.31973,0.05064,-0.75117,-0.17685,-0.70724,0.56032
-1.33808,0.03911,-0.77017,-0.19076,-0.70907,0.56948
-1.37163,0.03181,-0.76907,-0.19262,-0.69988,0.58448
-1.39104,0.03318,-0.77699,-0.19644,-0.70813,0.58865
-1.41083,0.04805,-0.76246,-0.19278,-0.7095,0.58121
-1.43485,0.04706,-0.76038,-0.18872,-0.69206,0.57143
-1.45063,0.03062,-0.7685,-0.19224,-0.68205,0.56752
-1.46899,0.00731,-0.77304,-0.19469,-0.69692,0.57337
-1.47541,-0.0138,-0.77587,-0.19688,-0.70082,0.5901
-1.50243,-0.02337,-0.77218,-0.20035,-0.68747,0.59566
-1.52482,-0.01139,-0.76858,-0.20108,-0.68697,0.58678
-1.55176,-0.03292,-0.76231,-0.19677,-0.6872,0.57467
-1.53549,-0.05524,-0.75882,-0.19843,-0.67904,0.57381
-1.55009,-0.08643,-0.77636,-0.21114,-0.67128,0.57995
-1.55459,-0.09912,-0.77792,-0.21506,-0.68555,0.59449
-1.57513,-0.10468,-0.78338,-0.21871,-0.68758,0.59854
-1.59106,-0.11441,-0.76574,-0.21393,-0.67382,0.5941
-1.61318,-0.11821,-0.75547,-0.20876,-0.66795,0.58203
-1.62313,-0.13226,-0.75518,-0.20625,-0.66017,0.58536
-1.65029,-0.15922,-0.76286,-0.21061,-0.67102,0.58332
-1.66434,-0.18959,-0.77148,-0.21481,-0.67052,0.60632
-1.66583,-0.20711,-0.7831,-0.2235,-0.67187,0.61118
-1.66245,-0.19334,-0.77284,-0.21615,-0.67164,0.60065
-1.67918,-0.2114,-0.75941,-0.21297,-0.64647,0.60003
-1.70017,-0.23487,-0.75969,-0.21092,-0.65988,0.58841
-1.71221,-0.26286,-0.77094,-0.21848,-0.6619,0.59848
-1.73626,-0.29478,-0.7733,-0.22485,-0.65353,0.6139
-1.75735,-0.31556,-0.77273,-0.23145,-0.65992,0.61897
-1.78346,-0.32462,-0.77966,-0.23635,-0.66074,0.60924
-1.78405,-0.32854,-0.76477,-0.23161,-0.63395,0.60787
-1.79119,-0.3351,-0.76043,-0.22509,-0.64756,0.59649
-1.79883,-0.35146,-0.76679,-0.22648,-0.64642,0.61766
-1.79049,-0.37711,-0.77698,-0.23516,-0.65461,0.6261
-1.7886,-0.40323,-0.78064,-0.23877,-0.64306,0.64212
-1.80977,-0.42069,-0.79001,-0.24414,-0.65089,0.62248
-1.82175,-0.41317,-0.77606,-0.23907,-0.64046,0.61706
-1.82909,-0.41338,-0.76598,-0.23528,-0.63312,0.61187
-1.82131,-0.41838,-0.76818,-0.23549,-0.63465,0.61886
-1.82793,-0.45718,-0.78399,-0.24693,-0.64113,0.63665
-1.83066,-0.49066,-0.78533,-0.25056,-0.63799,0.6478
-1.82527,-0.50424,-0.78254,-0.25027,-0.6403,0.63369
-1.82925,-0.48595,-0.78621,-0.25145,-0.61349,0.63258
-1.84085,-0.49758,-0.77357,-0.24642,-0.62842,0.62146
-1.83485,-0.51246,-0.76923,-0.2473,-0.6308,0.63122
-1.83808,-0.53883,-0.7816,-0.25683,-0.61894,0.64563
-1.82953,-0.5698,-0.78633,-0.26272,-0.62634,0.64999
-1.83322,-0.58577,-0.79866,-0.2734,-0.62825,0.64291
-1.85699,-0.58609,-0.79008,-0.26803,-0.61216,0.63092
-1.8728,-0.59974,-0.78108,-0.26277,-0.60258,0.6258
-1.87759,-0.62777,-0.77287,-0.25759,-0.61652,0.63305
-1.8671,-0.64031,-0.77332,-0.25732,-0.61856,0.64994
-1.84004,-0.64653,-0.78308,-0.26222,-0.6046,0.65388
-1.84041,-0.6629,-0.79876,-0.27428,-0.60025,0.64586
-1.85024,-0.68262,-0.79012,-0.27242,-0.59632,0.62775
-1.85729,-0.69036,-0.78564,-0.27018,-0.58387,0.62906
-1.85985,-0.69901,-0.78035,-0.26592,-0.59789,0.63314
-1.84844,-0.71055,-0.78334,-0.26389,-0.59006,0.65516
-1.82737,-0.73301,-0.80105,-0.27652,-0.59089,0.65066
-1.82245,-0.74893,-0.80221,-0.27986,-0.59865,0.65251
-1.82779,-0.76097,-0.81244,-0.28696,-0.58137,0.63854
-1.83884,-0.77523,-0.79846,-0.28204,-0.58974,0.63319
-1.84675,-0.77545,-0.79196,-0.27515,-0.58852,0.64302
-1.84702,-0.7922,-0.78867,-0.27312,-0.57885,0.65613
-1.82793,-0.83123,-0.79327,-0.27689,-0.58524,0.66168
-1.81156,-0.84533,-0.7991,-0.28259,-0.58748,0.65174
-1.7973,-0.87136,-0.79686,-0.28795,-0.572,0.64125
-1.80441,-0.88297,-0.79889,-0.28975,-0.56356,0.6371
-1.80047,-0.89345,-0.78724,-0.2842,-0.56647,0.65202
-1.79782,-0.92077,-0.77896,-0.2806,-0.57253,0.66612
-1.77303,-0.93376,-0.78593,-0.28994,-0.5718,0.67108
-1.75476,-0.97205,-0.79163,-0.29663,-0.56713,0.67199
-1.74079,-0.97564,-0.79794,-0.302,-0.55902,0.65916
-1.73855,-0.9779,-0.793,-0.29882,-0.56834,0.65162
-1.74415,-1.00372,-0.78798,-0.29777,-0.56715,0.66198
-1.74496,-1.01134,-0.78479,-0.29519,-0.5544,0.67511
-1.73274,-1.03217,-0.785,-0.29748,-0.55514,0.67971
-1.70455,-1.06232,-0.80213,-0.31204,-0.55374,0.66539
-1.68164,-1.08324,-0.80165,-0.313,-0.53464,0.65998
-1.68513,-1.10967,-0.79396,-0.31012,-0.53032,0.65811
-1.68413,-1.12001,-0.78086,-0.30952,-0.55378,0.65308
-1.68346,-1.12025,-0.77919,-0.30598,-0.54168,0.67563
-1.67465,-1.12382,-0.78596,-0.30969,-0.54223,0.68518
-1.64448,-1.14549,-0.78893,-0.31482,-0.54009,0.67652
-1.61798,-1.17181,-0.79228,-0.32704,-0.53814,0.6635
-1.60073,-1.17013,-0.78949,-0.32699,-0.52415,0.66472
-1.61161,-1.17195,-0.7836,-0.32434,-0.53751,0.67196
-1.61017,-1.17653,-0.77561,-0.31857,-0.5369,0.68739
-1.60405,-1.18073,-0.77689,-0.31691,-0.51529,0.69507
-1.56849,-1.20242,-0.79189,-0.32885,-0.53632,0.69697
-1.52583,-1.22271,-0.79277,-0.33589,-0.52403,0.6821
-1.51336,-1.23034,-0.80229,-0.34374,-0.50698,0.68864
-1.52055,-1.23836,-0.79171,-0.33845,-0.53298,0.68741
-1.52478,-1.24434,-0.77544,-0.33196,-0.52331,0.71912
-1.51886,-1.25074,-0.77115,-0.32917,-0.52439,0.71635
-1.4892,-1.26726,-0.77726,-0.33276,-0.52969,0.7101
-1.44971,-1.28072,-0.796,-0.34844,-0.5068,0.70051
-1.4453,-1.285,-0.79339,-0.34804,-0.51957,0.69441
-1.43936,-1.29261,-0.78617,-0.35169,-0.51883,0.70423
-1.44145,-1.30434,-0.77233,-0.34833,-0.50381,0.71644
-1.42179,-1.32174,-0.76815,-0.34226,-0.50433,0.72089
-1.39346,-1.33478,-0.77484,-0.34503,-0.50431,0.7063
-1.38065,-1.325,-0.78303,-0.35235,-0.48527,0.69938
-1.35491,-1.33414,-0.79626,-0.3645,-0.48154,0.6969
-1.3398,-1.33968,-0.78988,-0.36384,-0.50538,0.69369
-1.34101,-1.35358,-0.77976,-0.36113,-0.49107,0.71508
-1.31468,-1.37235,-0.77369,-0.35607,-0.4908,0.72453
-1.27866,-1.37694,-0.77607,-0.35568,-0.48951,0.71552
-1.24465,-1.37578,-0.79521,-0.3701,-0.48866,0.70215
-1.23878,-1.36388,-0.79416,-0.37249,-0.47421,0.70231
-1.22904,-1.3717,-0.79178,-0.37839,-0.48691,0.71021
-1.226,-1.37913,-0.79013,-0.38015,-0.48872,0.72502
-1.20194,-1.38792,-0.78048,-0.37638,-0.47186,0.72748
-1.18653,-1.38584,-0.77543,-0.37536,-0.47049,0.71799
-1.16174,-1.37858,-0.78776,-0.38398,-0.46931,0.69918
-1.1236,-1.379,-0.79351,-0.38905,-0.45588,0.69852
-1.08392,-1.38521,-0.79575,-0.38752,-0.44897,0.71115
-1.06498,-1.39646,-0.80046,-0.3881,-0.47322,0.71632
-1.05287,-1.40054,-0.7868,-0.38244,-0.46062,0.72206
-1.03949,-1.39674,-0.7872,-0.3768,-0.45972,0.71761
-1.01963,-1.40757,-0.79552,-0.38551,-0.45148,0.70778
-0.97789,-1.38047,-0.80189,-0.39073,-0.45333,0.70546
-0.96836,-1.37531,-0.81428,-0.40074,-0.45261,0.71385
-0.94407,-1.38632,-0.80801,-0.3964,-0.44333,0.73758
-0.93014,-1.37958,-0.80358,-0.39433,-0.4516,0.73891
-0.91877,-1.37622,-0.79952,-0.3912,-0.45841,0.72925
-0.88306,-1.35929,-0.80316,-0.38974,-0.44159,0.71658
-0.86272,-1.33128,-0.82162,-0.40447,-0.43419,0.70954
-0.84885,-1.32301,-0.81768,-0.41053,-0.43497,0.72449
-0.84376,-1.32505,-0.82552,-0.41584,-0.43794,0.73856
-0.82552,-1.33406,-0.81179,-0.41094,-0.43645,0.74313
-0.81357,-1.33043,-0.80952,-0.40729,-0.43161,0.74339
-0.80487,-1.30975,-0.81451,-0.40939,-0.42543,0.7293
-0.77084,-1.27791,-0.82193,-0.41161,-0.43596,0.72287
-0.74908,-1.24776,-0.83288,-0.41976,-0.43175,0.73314
-0.75667,-1.24532,-0.83436,-0.42093,-0.42258,0.75124
-0.74643,-1.24578,-0.82549,-0.41741,-0.42043,0.75937
-0.726,-1.25293,-0.82242,-0.4138,-0.42003,0.7503
-0.73014,-1.25428,-0.82355,-0.41292,-0.42058,0.73607
-0.71131,-1.22411,-0.82893,-0.41539,-0.4055,0.73558
-0.69301,-1.19649,-0.84137,-0.42566,-0.41795,0.74475
-0.67504,-1.17732,-0.83928,-0.42929,-0.41521,0.75943
-0.66555,-1.16952,-0.84205,-0.43063,-0.40649,0.76762
-0.67662,-1.16356,-0.82979,-0.42563,-0.40619,0.76002
-0.67506,-1.16678,-0.82844,-0.42262,-0.39103,0.74653
-0.68562,-1.15276,-0.83992,-0.42954,-0.4014,0.73526
-0.67899,-1.11168,-0.84616,-0.43365,-0.3959,0.74981
-0.67098,-1.09198,-0.85941,-0.44513,-0.39755,0.76311
-0.64128,-1.06858,-0.85042,-0.44134,-0.39271,0.76929
-0.63205,-1.07471,-0.83442,-0.44182,-0.39249,0.7638
-0.62809,-1.07463,-0.83236,-0.43875,-0.3835,0.75397
-0.62905,-1.05794,-0.84031,-0.44223,-0.38695,0.75143
-0.64065,-1.03294,-0.8533,-0.45405,-0.38293,0.76031
-0.64411,-1.01591,-0.85511,-0.45582,-0.37692,0.78085
-0.62791,-1.0125,-0.85866,-0.45796,-0.383,0.78219
-0.63538,-1.01052,-0.84947,-0.45303,-0.36118,0.77365
-0.61705,-0.99935,-0.84685,-0.44976,-0.36311,0.76276
-0.61911,-0.99158,-0.84895,-0.4505,-0.37224,0.76075
-0.62983,-0.95667,-0.85585,-0.45551,-0.36667,0.77071
-0.62524,-0.91226,-0.86572,-0.46494,-0.36331,0.78972
-0.61842,-0.90707,-0.86712,-0.46639,-0.36634,0.7978
-0.61083,-0.89987,-0.85968,-0.46234,-0.36662,0.78686
-0.60475,-0.89374,-0.8563,-0.45863,-0.36289,0.7727
-0.59577,-0.89762,-0.85663,-0.45715,-0.34581,0.77553
-0.57976,-0.85012,-0.86143,-0.45915,-0.36445,0.78189
-0.58432,-0.82477,-0.8735,-0.47064,-0.35271,0.80742
-0.59273,-0.80479,-0.87129,-0.47411,-0.35343,0.80653
-0.57887,-0.79133,-0.87454,-0.47575,-0.3601,0.79994
-0.56324,-0.7847,-0.86104,-0.46993,-0.34539,0.7826
-0.57884,-0.79322,-0.86062,-0.46602,-0.34706,0.77885
-0.59286,-0.75321,-0.87041,-0.47373,-0.34323,0.79599
-0.59151,-0.73369,-0.8718,-0.4811,-0.34571,0.80649
-0.59177,-0.69994,-0.87092,-0.48793,-0.34399,0.81286
-0.58657,-0.6861,-0.87479,-0.49078,-0.3383,0.8034
-0.57537,-0.66682,-0.86183,-0.48503,-0.33413,0.79086
-0.57064,-0.64637,-0.85734,-0.47865,-0.31726,0.78984
-0.5784,-0.61614,-0.85788,-0.47984,-0.32875,0.79031
-0.6051,-0.57792,-0.86774,-0.49491,-0.33497,0.80557
-0.61174,-0.53865,-0.87039,-0.50037,-0.31127,0.80922
-0.61,-0.52934,-0.87903,-0.50649,-0.30363,0.79718
-0.59983,-0.52772,-0.86572,-0.50053,-0.33184,0.78595
-0.60763,-0.51199,-0.85549,-0.49651,-0.32197,0.78149
-0.61384,-0.48309,-0.85498,-0.4948,-0.30906,0.79173
-0.63605,-0.44577,-0.86221,-0.49907,-0.31079,0.79952
-0.64956,-0.41881,-0.87249,-0.50881,-0.31114,0.81653
-0.65128,-0.39905,-0.87393,-0.51061,-0.30726,0.79944
-0.63587,-0.39537,-0.86716,-0.50622,-0.31402,0.78939
-0.64179,-0.38895,-0.86279,-0.50262,-0.29464,0.78657
-0.65606,-0.38692,-0.86333,-0.5012,-0.2976,0.80155
-0.68008,-0.37169,-0.86586,-0.50458,-0.29559,0.81544
-0.70877,-0.34362,-0.87196,-0.51593,-0.29018,0.81955
-0.73298,-0.33116,-0.87235,-0.51646,-0.2873,0.81265
-0.72423,-0.32534,-0.87304,-0.51607,-0.30052,0.7984
-0.73315,-0.34284,-0.86243,-0.51052,-0.28905,0.79299
-0.74392,-0.34054,-0.85861,-0.50499,-0.28404,0.79833
-0.75478,-0.34536,-0.86376,-0.50641,-0.28318,0.82423
-0.78707,-0.33088,-0.88142,-0.52179,-0.2817,0.8216
-0.80006,-0.31925,-0.88077,-0.52207,-0.28565,0.81602
-0.80549,-0.31839,-0.87659,-0.52533,-0.27927,0.80033
-0.80215,-0.31757,-0.86372,-0.51977,-0.27258,0.79825
-0.81481,-0.31739,-0.85947,-0.51313,-0.26806,0.81424
-0.83385,-0.29329,-0.86406,-0.51359,-0.26855,0.82304
-0.86948,-0.27781,-0.87405,-0.52233,-0.25606,0.83649
-0.88195,-0.27613,-0.87847,-0.52715,-0.26039,0.82582
-0.89048,-0.26091,-0.88754,-0.53344,-0.24623,0.81069
-0.89808,-0.23675,-0.87473,-0.52759,-0.23908,0.80731
-0.89867,-0.23911,-0.8639,-0.52363,-0.2673,0.81198
-0.90685,-0.24176,-0.86297,-0.52145,-0.2524,0.82682
-0.93566,-0.23091,-0.86996,-0.52527,-0.24154,0.83385
-0.95792,-0.2107,-0.88091,-0.53522,-0.25598,0.82682
-0.9747,-0.18808,-0.88258,-0.53764,-0.23652,0.81026
-0.96375,-0.18874,-0.87654,-0.53342,-0.24891,0.80735
-0.96941,-0.19514,-0.87173,-0.53021,-0.24555,0.8139
-0.97657,-0.18898,-0.87166,-0.52845,-0.23575,0.82818
-0.99804,-0.17644,-0.87387,-0.5312,-0.22665,0.83432
-1.03638,-0.16262,-0.8803,-0.54262,-0.23937,0.82473
-1.05552,-0.15569,-0.88109,-0.54331,-0.23203,0.80961
-1.06894,-0.14437,-0.88232,-0.54327,-0.21873,0.8052
-1.07935,-0.13438,-0.87156,-0.53798,-0.22655,0.81495
-1.09831,-0.12021,-0.86767,-0.53327,-0.22416,0.82816
-1.11596,-0.12519,-0.87246,-0.5363,-0.21652,0.8318
-1.14971,-0.13122,-0.8877,-0.55023,-0.20663,0.82366
-1.17756,-0.12861,-0.8866,-0.55435,-0.21981,0.80919
-1.187,-0.11879,-0.88847,-0.55593,-0.21401,0.80402
-1.1711,-0.12264,-0.87448,-0.55462,-0.20401,0.81228
-1.19197,-0.11982,-0.86632,-0.55223,-0.20004,0.8284
-1.22406,-0.10863,-0.86816,-0.55232,-0.20523,0.8318
-1.2626,-0.10784,-0.88525,-0.56605,-0.20004,0.82255
-1.28898,-0.10324,-0.88597,-0.56852,-0.18671,0.80719
-1.30949,-0.10053,-0.88334,-0.57361,-0.19893,0.80417
-1.31398,-0.09611,-0.87329,-0.56866,-0.19582,0.81069
-1.31327,-0.08802,-0.86697,-0.56206,-0.18567,0.82478
-1.31316,-0.09646,-0.8685,-0.55976,-0.17618,0.83062
-1.34682,-0.10057,-0.87693,-0.56617,-0.18929,0.8212
-1.37571,-0.09899,-0.88325,-0.573,-0.18232,0.80589
-1.4014,-0.11084,-0.89395,-0.58152,-0.16902,0.80121
-1.41991,-0.09216,-0.88474,-0.57584,-0.17657,0.811
-1.43519,-0.10197,-0.87136,-0.57279,-0.17412,0.82387
-1.45925,-0.09789,-0.86785,-0.56866,-0.16623,0.82745
-1.49482,-0.11169,-0.87287,-0.5693,-0.15648,0.81908
-1.49507,-0.13197,-0.88591,-0.58043,-0.17007,0.80486
-1.51288,-0.12963,-0.88872,-0.58452,-0.16437,0.79956
-1.53034,-0.11898,-0.88678,-0.58364,-0.15411,0.80756
-1.53688,-0.10244,-0.88061,-0.58267,-0.14976,0.82351
-1.54485,-0.10598,-0.87559,-0.57806,-0.15505,0.82675
-1.57134,-0.11729,-0.87515,-0.57893,-0.15003,0.81745
-1.60512,-0.13363,-0.88603,-0.5899,-0.13694,0.80181
-1.62392,-0.14533,-0.88812,-0.60185,-0.14927,0.79902
-1.64128,-0.14401,-0.88498,-0.60185,-0.14599,0.80548
-1.65616,-0.12678,-0.88118,-0.60142,-0.13548,0.81929
-1.66836,-0.12822,-0.87459,-0.59646,-0.12588,0.82491
-1.67512,-0.14997,-0.87163,-0.59538,-0.1392,0.81577
-1.7076,-0.16751,-0.87968,-0.60492,-0.13255,0.80031
-1.71858,-0.16877,-0.8836,-0.60888,-0.11937,0.7953
-1.73028,-0.18311,-0.88826,-0.6127,-0.12668,0.80524
-1.73695,-0.17212,-0.88141,-0.60865,-0.1239,0.81806
-1.75272,-0.174,-0.87241,-0.60162,-0.11591,0.82144
-1.77277,-0.18103,-0.8739,-0.5995,-0.10639,0.81283
-1.79303,-0.20636,-0.88782,-0.61001,-0.12029,0.7989
-1.80488,-0.23587,-0.89077,-0.6145,-0.11469,0.79348
-1.82395,-0.25551,-0.88952,-0.62101,-0.10422,0.80122
-1.83506,-0.25506,-0.8834,-0.61651,-0.09953,0.81705
-1.83707,-0.26285,-0.87492,-0.61133,-0.10471,0.8204
-1.84975,-0.26482,-0.87404,-0.6069,-0.0999,0.81098
-1.88375,-0.28613,-0.87922,-0.61051,-0.08718,0.79503
-1.8948,-0.31924,-0.88861,-0.62097,-0.09958,0.7925
-1.91427,-0.33461,-0.89834,-0.63097,-0.09609,0.7989
-1.92026,-0.33243,-0.89184,-0.62837,-0.08525,0.81243
-1.92873,-0.33357,-0.88165,-0.62464,-0.07555,0.81782
-1.9476,-0.34086,-0.8746,-0.62074,-0.08908,0.80896
-1.96135,-0.37676,-0.87633,-0.62686,-0.08276,0.79336
-1.96277,-0.40429,-0.88365,-0.63545,-0.06968,0.78803
-1.98612,-0.42672,-0.89752,-0.64725,-0.07677,0.79812
-2.00122,-0.43558,-0.89238,-0.64393,-0.07365,0.81089
-1.99831,-0.43625,-0.87981,-0.64356,-0.06557,0.81405
-2.00456,-0.44917,-0.87166,-0.63704,-0.05628,0.80521
-1.99847,-0.46473,-0.87212,-0.63341,-0.0705,0.79158
-1.99217,-0.48523,-0.88477,-0.64281,-0.06498,0.78605
-1.99802,-0.50178,-0.89131,-0.64984,-0.05432,0.79353
-2.0219,-0.51159,-0.89112,-0.65023,-0.04929,0.80923
-2.01598,-0.50939,-0.89208,-0.65083,-0.05436,0.8127
-2.02738,-0.51364,-0.8813,-0.64494,-0.04546,0.80401
-2.03552,-0.52394,-0.87578,-0.64247,-0.03328,0.78506
-2.04892,-0.54943,-0.8823,-0.64875,-0.05132,0.78103
-2.04833,-0.56453,-0.8885,-0.65437,-0.04156,0.79649
-2.05438,-0.5824,-0.89448,-0.66,-0.03974,0.805
-2.07193,-0.57337,-0.8916,-0.6567,-0.03661,0.81097
-2.09233,-0.58043,-0.88044,-0.65219,-0.02568,0.80518
-2.10522,-0.59432,-0.88048,-0.65008,-0.03807,0.78862
-2.08767,-0.61705,-0.88791,-0.65555,-0.01154,0.78645
-2.09455,-0.65228,-0.89234,-0.66375,-0.03514,0.79683
-2.08318,-0.66443,-0.89908,-0.67057,-0.00481,0.81177
-2.11622,-0.66415,-0.89361,-0.67473,-0.01532,0.81591
-2.11612,-0.66581,-0.87998,-0.67159,-0.01202,0.81034
-2.12185,-0.6794,-0.87832,-0.66789,-0.01934,0.79791
-2.13088,-0.7079,-0.88514,-0.67169,-0.01044,0.7941
-2.12384,-0.73398,-0.88983,-0.67807,-0.01689,0.80412
-2.11896,-0.75758,-0.8926,-0.68662,-0.00595,0.81699
-2.13667,-0.76091,-0.89018,-0.68496,0.00666,0.81236
-2.15059,-0.77067,-0.88444,-0.68224,-0.00476,0.81733
-2.14857,-0.77589,-0.87826,-0.676,0.00088,0.7948
-2.15801,-0.80479,-0.8788,-0.6736,-0.00675,0.79417
-2.14842,-0.83657,-0.88705,-0.67954,0.00978,0.80027
-2.13549,-0.85628,-0.90268,-0.69336,0.01157,0.81821
-2.14064,-0.85736,-0.8991,-0.69135,0.02143,0.81953
-2.16023,-0.86652,-0.88994,-0.69238,0.02422,0.81262
-2.16774,-0.87801,-0.8788,-0.68567,0.00548,0.80456
-2.17085,-0.89516,-0.87706,-0.68056,0.025,0.79878
-2.16789,-0.92906,-0.88741,-0.68645,0.01393,0.80892
-2.14972,-0.94511,-0.89567,-0.69549,0.02734,0.81941
-2.1559,-0.95752,-0.89818,-0.69983,0.04838,0.8128
-2.16736,-0.95403,-0.8944,-0.69698,0.0326,0.8126
-2.16936,-0.96866,-0.88943,-0.69511,0.02315,0.79507
-2.16418,-0.96652,-0.88652,-0.69129,0.03063,0.79097
-2.1708,-0.97925,-0.88879,-0.69044,0.03647,0.80388
-2.16023,-1.01571,-0.90084,-0.70118,0.04046,0.81267
-2.16027,-1.02709,-0.90295,-0.70399,0.05198,0.81891
-2.17041,-1.02708,-0.91065,-0.70839,0.03661,0.8121
-2.17598,-1.02976,-0.89621,-0.70292,0.0419,0.79556
-2.16312,-1.03739,-0.89141,-0.69647,0.06425,0.78942
-2.15408,-1.06213,-0.89564,-0.69691,0.04064,0.80195
-2.1511,-1.10616,-0.90424,-0.70244,0.06332,0.82247
-2.13569,-1.12169,-0.9187,-0.71479,0.06319,0.81979
-2.14652,-1.12855,-0.91433,-0.7115,0.05234,0.81601
-2.15684,-1.15111,-0.909,-0.70828,0.06246,0.79893
-2.16256,-1.16984,-0.90286,-0.70146,0.07655,0.79602
-2.16171,-1.18389,-0.90483,-0.70064,0.06154,0.81084
-2.13537,-1.21238,-0.9175,-0.71251,0.08078,0.82883
-2.10764,-1.24008,-0.92046,-0.71762,0.08199,0.82636
-2.12,-1.25036,-0.92549,-0.72225,0.07516,0.83103
-2.13428,-1.25634,-0.91475,-0.71626,0.0848,0.80583
-2.12239,-1.27255,-0.9125,-0.71223,0.07074,0.80738
-2.11619,-1.28191,-0.9118,-0.71144,0.08982,0.81181
-2.09435,-1.31881,-0.914,-0.71442,0.10015,0.83048
-2.07494,-1.32943,-0.92036,-0.72591,0.10002,0.83381
-2.05633,-1.34655,-0.9211,-0.72658,0.09536,0.82498
-2.05471,-1.35219,-0.92229,-0.72652,0.10573,0.80912
-2.05796,-1.36417,-0.91154,-0.72112,0.08725,0.81111
-2.04789,-1.38561,-0.90729,-0.71538,0.11098,0.82224
-2.04542,-1.40095,-0.91205,-0.71651,0.10753,0.83295
-2.03456,-1.39499,-0.92968,-0.73171,0.13293,0.83543
-2.03157,-1.4118,-0.92925,-0.73232,0.11573,0.82904
-2.04183,-1.42006,-0.92545,-0.7358,0.10617,0.82228
-2.0504,-1.44217,-0.91283,-0.73042,0.12337,0.81357
-2.0505,-1.4351,-0.90827,-0.72376,0.11121,0.82437
-2.03156,-1.46113,-0.91237,-0.72369,0.12834,0.83496
-2.0066,-1.4943,-0.92225,-0.73217,0.13706,0.84086
-1.98169,-1.49435,-0.927,-0.73731,0.12877,0.83189
-1.99127,-1.50068,-0.93631,-0.74404,0.14885,0.80816
-1.98952,-1.50978,-0.9239,-0.73833,0.12075,0.80982
-1.97861,-1.5291,-0.91274,-0.73436,0.1231,0.81833
-1.96084,-1.54562,-0.91139,-0.7318,0.15349,0.82589
-1.93099,-1.54502,-0.91798,-0.73523,0.14345,0.82971
-1.90901,-1.55575,-0.92948,-0.7453,0.15719,0.81922
-1.88373,-1.57661,-0.9312,-0.74821,0.13224,0.81175
-1.89495,-1.58055,-0.92663,-0.74603,0.14176,0.79617
-1.89208,-1.60144,-0.92089,-0.744,0.14984,0.80226
-1.8818,-1.61582,-0.91828,-0.74098,0.15752,0.82599
-1.8454,-1.63064,-0.92028,-0.74391,0.15854,0.82174
-1.81934,-1.62178,-0.9309,-0.75513,0.15248,0.8181
-1.80114,-1.64704,-0.93092,-0.76561,0.16498,0.80002
-1.80434,-1.64727,-0.92625,-0.76426,0.15153,0.79867
-1.8147,-1.64397,-0.92048,-0.76274,0.16726,0.80169
-1.79648,-1.66695,-0.91693,-0.75903,0.18397,0.82049
-1.76882,-1.66074,-0.91635,-0.75945,0.17979,0.82271
-1.72939,-1.6651,-0.92447,-0.77048,0.18169,0.82026
-1.70395,-1.65326,-0.92692,-0.77299,0.17572,0.80425
-1.69839,-1.6624,-0.9303,-0.77499,0.17161,0.80025
-1.6927,-1.69547,-0.92062,-0.7702,0.1957,0.80518
-1.67987,-1.70066,-0.91397,-0.76356,0.18824,0.82204
-1.6696,-1.71666,-0.91671,-0.76274,0.19757,0.83552
-1.62196,-1.70295,-0.93339,-0.776,0.19779,0.81564
-1.6112,-1.68935,-0.9344,-0.77871,0.18426,0.81046
-1.58895,-1.70087,-0.93198,-0.7841,0.20127,0.79946
-1.58759,-1.71109,-0.92262,-0.77922,0.19459,0.8115
-1.58207,-1.70802,-0.91587,-0.7728,0.2033,0.81913
-1.57537,-1.69594,-0.91697,-0.7701,0.21499,0.82524
-1.54772,-1.70362,-0.92457,-0.77637,0.21051,0.81482
-1.52466,-1.69781,-0.93246,-0.78582,0.21919,0.79352
-1.49681,-1.68703,-0.94098,-0.79475,0.22424,0.78831
-1.48864,-1.69687,-0.93238,-0.79065,0.2001,0.80156
-1.4667,-1.70909,-0.92204,-0.78606,0.21893,0.8093
-1.43842,-1.70884,-0.91695,-0.78318,0.23038,0.81244
-1.4151,-1.68474,-0.92166,-0.79193,0.2163,0.81015
-1.38478,-1.68148,-0.92797,-0.80091,0.23263,0.78319
-1.3769,-1.65326,-0.94005,-0.81147,0.23572,0.77825
-1.36355,-1.67448,-0.93376,-0.80663,0.21333,0.79115
-1.34394,-1.68171,-0.91953,-0.80514,0.23209,0.79887
-1.31851,-1.67056,-0.9136,-0.79938,0.24309,0.802
-1.31728,-1.65602,-0.91608,-0.79753,0.22711,0.79682
-1.30489,-1.64966,-0.92974,-0.80839,0.22997,0.78
-1.27007,-1.6301,-0.93446,-0.81398,0.25156,0.77001
-1.26055,-1.62156,-0.93344,-0.81269,0.22925,0.78644
-1.25513,-1.62571,-0.93057,-0.81218,0.24413,0.7955
-1.23651,-1.61965,-0.92324,-0.80702,0.25586,0.79979
-1.23505,-1.59648,-0.91983,-0.80567,0.25418,0.78933
-1.19627,-1.57154,-0.92779,-0.81457,0.2392,0.77972
-1.17217,-1.54807,-0.93194,-0.81905,0.24578,0.77185
-1.16005,-1.53098,-0.93689,-0.82319,0.25713,0.77887
-1.14387,-1.53935,-0.93079,-0.81924,0.27282,0.78888
-1.13725,-1.53815,-0.92164,-0.81371,0.27082,0.7932
-1.13084,-1.52643,-0.92275,-0.81295,0.27377,0.79049
-1.12773,-1.49876,-0.93359,-0.82147,0.27526,0.77277
-1.11177,-1.47071,-0.93641,-0.82909,0.25575,0.77577
-1.10845,-1.43516,-0.94145,-0.8346,0.28125,0.78317
-1.10159,-1.4467,-0.93428,-0.83636,0.27966,0.79552
-1.09637,-1.44468,-0.92066,-0.83318,0.28314,0.80101
-1.07834,-1.4287,-0.92016,-0.83013,0.29431,0.7909
-1.05713,-1.39599,-0.93042,-0.83691,0.28334,0.77961
-1.04401,-1.3597,-0.93473,-0.84309,0.28217,0.77512
-1.04924,-1.33167,-0.93556,-0.85052,0.30364,0.77858
-1.04819,-1.34051,-0.9319,-0.84747,0.30188,0.79315
-1.03124,-1.33377,-0.9236,-0.84374,0.30958,0.79739
-1.01355,-1.31789,-0.92015,-0.838,0.30098,0.78948
-1.01849,-1.30041,-0.92287,-0.83789,0.3109,0.77179
-1.01249,-1.26089,-0.93183,-0.84551,0.29114,0.77588
-1.02051,-1.22975,-0.94601,-0.8574,0.32349,0.77569
-1.01446,-1.21819,-0.94106,-0.85436,0.31044,0.79256
-1.00547,-1.22475,-0.92907,-0.85422,0.32272,0.78914
-1.00216,-1.20922,-0.92038,-0.84763,0.31668,0.78988
-0.98993,-1.17876,-0.92041,-0.8437,0.3134,0.76969
-1.01135,-1.14042,-0.93281,-0.85257,0.32165,0.76419
-1.03074,-1.11887,-0.93947,-0.86013,0.33108,0.77647
-1.02611,-1.10053,-0.94061,-0.86319,0.33478,0.78668
-1.00824,-1.08539,-0.93379,-0.85959,0.34273,0.79505
-0.99812,-1.08156,-0.92985,-0.85635,0.33424,0.78607
-0.99682,-1.06557,-0.92958,-0.8545,0.32722,0.77243
-1.00227,-1.02753,-0.93403,-0.85593,0.34647,0.76313
-1.01342,-0.99372,-0.94478,-0.86626,0.33041,0.77877
-1.00842,-0.98809,-0.94552,-0.8678,0.36569,0.782
-1.00767,-0.96848,-0.95107,-0.87016,0.38255,0.77971
-1.0043,-0.95838,-0.9368,-0.86465,0.35206,0.79106
-1.00911,-0.93859,-0.93319,-0.85879,0.33985,0.77777
-1.01049,-0.92213,-0.94059,-0.86183,0.35607,0.76619
-1.03968,-0.87945,-0.94879,-0.86793,0.36531,0.77805
-1.04567,-0.86707,-0.96153,-0.87916,0.37081,0.78797
-1.03658,-0.85504,-0.95622,-0.8741,0.37876,0.79621
-1.02947,-0.83476,-0.94813,-0.86974,0.36964,0.78777
-1.02655,-0.82724,-0.94457,-0.86341,0.36296,0.77399
-1.03022,-0.78856,-0.94801,-0.86407,0.38086,0.76433
-1.06138,-0.77838,-0.96273,-0.87856,0.37543,0.77592
-1.07367,-0.73595,-0.96417,-0.88181,0.39928,0.78734
-1.07362,-0.72696,-0.96798,-0.88481,0.39193,0.79367
-1.06865,-0.69699,-0.95394,-0.87841,0.3808,0.79196
-1.06739,-0.68488,-0.95312,-0.87356,0.3937,0.76728
-1.09293,-0.67875,-0.95579,-0.87486,0.3776,0.77183
-1.11857,-0.63836,-0.95936,-0.88016,0.38581,0.76924


==> Plots/evo.csv <==
s63,s65,s60,s57,s59.64,s38,s39,s54,s51,s47,x
1.18,1.28,0.844,1.829,1.102,0.798,0.52725,1.525,1.42,1.463,0.16666667
1.1825692821369,1.18266277128548,0.833284280936455,1.78273578595318,1.12620401337793,0.668057178631052,0.483744156928214,1.52404347826087,1.42908695652174,1.46666220735786,0.33333333
1.18513856427379,1.13728714524207,0.817852842809365,1.69395986622074,1.13137123745819,0.577199916527546,0.464446577629382,1.52308695652174,1.43817391304348,1.42753177257525,0.49999999
1.18543071786311,1.10828380634391,0.821468227424749,1.65486287625418,1.18398662207358,0.541532971619366,0.472671535893155,1.52952173913043,1.44769565217391,1.43033110367893,0.66666665
1.20202838063439,1.09824207011686,0.82385618729097,1.62931772575251,1.24829765886288,0.542576794657763,0.487577212020033,1.53669565217391,1.45726086956522,1.5244347826087,0.83333331
1.22641068447412,1.11892320534224,0.823929765886287,1.60416722408027,1.30891973244147,0.570096828046745,0.510124791318865,1.5454347826087,1.47073913043478,1.60989297658863,0.99999997
1.23609682804674,1.17159098497496,0.83752508361204,1.59210033444816,1.35920735785953,0.600351001669449,0.550426961602671,1.55452173913043,1.48508695652174,1.73953511705686,1.16666663
1.2737796327212,1.24268948247078,0.877809364548495,1.58622073578595,1.47013043478261,0.641152754590985,0.593072203672788,1.5754347826087,1.48934782608696,1.95273913043478,1.33333329
1.34211352253756,1.30067612687813,0.935458193979933,1.58796655518395,1.63409364548495,0.685678213689483,0.6329632721202,1.60078260869565,1.48982608695652,2.17470903010033,1.49999995
1.40071786310518,1.37653422370618,0.96652508361204,1.64536454849498,1.74870234113712,0.732086811352254,0.67768530884808,1.61639130434783,1.50826086956522,2.35632441471572,1.66666661
1.4724774624374,1.46505175292154,1.07636120401338,1.69947491638796,1.7999397993311,0.756889816360601,0.735558013355593,1.6264347826087,1.53695652173913,2.53564214046823,1.83333327
1.55969782971619,1.56219365609349,1.0998093645485,1.75814046822742,1.97687959866221,0.796201585976628,0.784880634390651,1.65813043478261,1.556,2.77334448160535,1.99999993
1.64506176961603,1.66159432387312,1.16383612040134,1.85248829431438,2.1214347826087,0.845414858096828,0.804408180300501,1.70786956521739,1.567,2.93683946488294,2.16666659
1.70988313856427,1.74046076794658,1.22269565217391,1.96808695652174,2.2384347826087,0.884585141903172,0.866206176961603,1.75826086956522,1.59169565217391,3.16617391304348,2.33333325
1.77325876460768,1.85726544240401,1.29115384615385,2.08364214046823,2.39842809364548,0.938257095158598,0.907345993322204,1.8094347826087,1.63282608695652,3.36198996655518,2.49999991
1.85610183639399,1.99008180300501,1.40093311036789,2.22236454849498,2.54127090301003,0.974881886477462,0.949422370617696,1.86530434782609,1.68421739130435,3.5173779264214,2.66666657
1.93355258764608,2.07480968280467,1.51481939799331,2.30965551839465,2.74397658862876,1.00379924874791,1.00079757929883,1.92939130434783,1.7535652173913,3.78036789297659,2.83333323
1.9874040066778,2.17462771285476,1.57350501672241,2.43891973244147,2.87711036789298,1.03364273789649,1.05224457429048,1.98982608695652,1.82265217391304,4.02130100334448,2.99999989
2.07467946577629,2.30612687813022,1.67656856187291,2.57840468227425,3.05713043478261,1.09733138564274,1.1018092654424,2.04052173913043,1.89104347826087,4.29764214046823,3.16666655
2.20591318864775,2.38675292153589,1.8533779264214,2.71513377926421,3.26065886287625,1.16669198664441,1.14412562604341,2.08608695652174,1.961,4.51332775919732,3.33333321
2.32632554257095,2.47731886477462,1.97775585284281,2.88346822742475,3.37192307692308,1.21421577629382,1.20935434056761,2.1085652173913,2.038,4.6830635451505,3.49999987
2.4350918196995,2.61126377295492,2.13395652173913,3.05964548494983,3.50191973244147,1.24912395659432,1.26294198664441,2.13539130434783,2.11382608695652,5.0496254180602,3.66666653
2.51945742904841,2.74115525876461,2.26614046822742,3.18170903010034,3.70876923076923,1.2956878130217,1.3220776293823,2.20569565217391,2.17791304347826,5.26755852842809,3.83333319
2.59989816360601,2.84287479131886,2.40876923076923,3.25384615384615,3.84130769230769,1.36609933222037,1.37132387312187,2.276,2.242,5.61207692307692,3.99999985
2.72000667779633,2.92444407345576,2.56636454849498,3.37692642140468,3.91774581939799,1.4272825542571,1.41934432387312,2.35873913043478,2.32665217391304,5.86332441471572,4.16666651
2.84821035058431,3.00830884808013,2.72442140468227,3.46380602006689,4.12363210702341,1.47224874791319,1.45614607679466,2.44147826086956,2.41130434782609,5.90785284280937,4.33333317
2.97194323873122,3.09974123539232,2.87291304347826,3.55126086956522,4.30439130434783,1.55187353923205,1.49140692821369,2.49421739130435,2.49247826086957,6.22552173913043,4.49999983
3.11158931552588,3.19369282136895,2.99642474916388,3.62066220735786,4.55711371237458,1.58912061769616,1.5440367278798,2.54395652173913,2.57330434782609,6.38768227424749,4.66666649
3.20579632721202,3.2925409015025,3.15359531772575,3.72284280936455,4.72374247491639,1.69492779632721,1.61447704507513,2.6175652173913,2.63065217391304,6.74086956521739,4.83333315
3.30083973288815,3.36948914858097,3.31254515050167,3.84958193979933,4.88685953177258,1.76426627712855,1.74994282136895,2.69647826086957,2.68278260869565,6.91530434782609,4.99999981
3.43123706176962,3.4585325542571,3.3799364548495,3.99111371237458,5.06063879598662,1.8057979966611,1.85329298831386,2.75173913043478,2.74708695652174,6.96850501672241,5.16666647
3.54526210350584,3.57236393989983,3.49465886287625,4.28666889632107,5.25792642140468,1.94075166944908,1.96110434056761,2.79813043478261,2.81595652173913,6.82298662207358,5.33333313
3.66250250417362,3.67715358931553,3.66452842809365,4.41236789297659,5.40014715719064,2.08564398998331,2.00567779632721,2.85304347826087,2.87447826086957,6.88132107023411,5.49999979
3.79972287145242,3.78803338898164,3.80884615384615,4.58723411371237,5.73335785953177,2.18583222036728,2.13158848080134,2.91282608695652,2.92708695652174,6.9695618729097,5.66666645
3.9362387312187,3.98837896494157,3.92020735785953,4.76685953177258,5.83878929765886,2.17196452420701,2.15273706176962,2.98095652173913,2.99508695652174,7.01009698996656,5.83333311
4.0535692821369,4.08920367278798,4.0280635451505,4.88266555183947,5.90863545150502,2.33279924874791,2.19444866444073,3.05604347826087,3.07591304347826,7.01921739130435,5.99999977
4.18004507512521,4.22480968280467,4.13109030100334,5.03513377926422,6.03917725752508,2.45751335559265,2.32450459098497,3.12439130434783,3.15391304347826,7.08059531772575,6.16666643
4.3735141903172,4.36408013355593,4.41086287625418,5.22420735785953,6.12053511705686,2.44686268781302,2.38054340567613,3.18465217391304,3.22852173913043,7.23858193979933,6.33333309
4.52782637729549,4.41510684474124,4.5635618729097,5.33997324414716,6.22235451505017,2.51542821368948,2.57026627712855,3.25778260869565,3.29982608695652,7.14938461538462,6.49999975
4.65710684474124,4.47840233722872,4.88643478260869,5.48769565217391,6.64930434782609,2.58860559265442,2.76670993322204,3.3534347826087,3.36534782608696,7.33186956521739,6.66666641
4.78693656093489,4.59689983305509,5.04619732441472,5.72250836120401,6.92114381270903,2.72059348914858,2.86491569282137,3.44413043478261,3.42447826086957,7.59061204013378,6.83333307
4.89362771285476,4.74561936560935,5.16011705685619,5.90049163879599,7.16775585284281,2.83319240400668,2.90104257095159,3.52160869565217,3.4665652173913,7.88283612040134,6.99999973
4.95871619365609,4.9082020033389,5.17465886287625,5.95590635451505,7.50563879598662,2.88328380634391,2.95340525876461,3.58813043478261,3.51560869565217,8.45565217391304,7.16666639
5.10974791318865,5.06149248747913,5.1485618729097,6.00420401337793,7.48169899665552,2.82410601001669,2.97432929883139,3.60534782608696,3.59595652173913,9.26305351170568,7.33333305
5.22498497495826,5.18880634390651,5.23099665551839,6.08406688963211,7.6911872909699,2.96439357262103,3.0105479966611,3.62460869565217,3.67204347826087,9.5827491638796,7.49999971
5.32169782971619,5.2989081803005,5.43251170568562,6.15586622073579,8.30577591973244,3.00651085141903,3.00956176961603,3.66430434782609,3.70552173913043,9.42325418060201,7.66666637
5.47228881469115,5.48935058430718,5.57769230769231,6.226,8.12123076923077,3.12355342237062,3.07730759599332,3.704,3.739,9.42107692307692,7.83333303
5.60254757929883,5.60869449081803,5.7946856187291,6.50720735785953,8.53466555183947,3.17482971619366,3.17844240400668,3.81782608695652,3.76482608695652,9.35821739130435,7.99999969
5.53499165275459,5.57334557595993,5.83133779264214,6.70972240802676,8.66380602006689,3.30067696160267,3.38293823038397,3.93165217391304,3.79065217391304,9.30365886287625,8.16666635
5.57438731218698,5.52125041736227,5.93123745819398,6.89524080267559,8.7029364548495,3.3277020033389,3.53656010016695,3.97982608695652,3.8534347826087,9.21026421404682,8.33333301
5.71398998330551,5.54414357262104,6.09630769230769,7.03853177257525,9.05304682274248,3.41207637729549,3.66424499165275,4.0214347826087,3.91991304347826,9.16105016722408,8.49999967
5.82397996661102,5.64820534223706,6.2524381270903,7.19986287625418,9.38163210702341,3.51658388981636,3.78995325542571,4.15069565217391,3.9875652173913,9.29031772575251,8.66666633
5.85558931552588,5.7644407345576,6.45126086956522,7.3174347826087,10.086652173913,3.54370575959933,3.90949207011686,4.2994347826087,4.05547826086957,9.20256521739131,8.83333299
5.90820701168614,5.79237228714524,6.65077591973244,7.38870903010033,10.1534581939799,3.59561060100167,4.04302629382304,4.38591304347826,4.1195652173913,9.3755016722408,8.99999965
6.03383806343907,5.80335559265442,6.74294314381271,7.52066220735786,10.4570702341137,3.6266398163606,4.03652003338898,4.44904347826087,4.18221739130435,9.74889966555184,9.16666631
6.16980968280468,5.80157929883139,6.86158862876254,7.55256856187291,11.1048294314381,3.65210392320534,4.17928088480801,4.54808695652174,4.27652173913044,10.0639264214047,9.33333297
6.41646076794658,5.81475792988314,7.09981939799331,7.77603344481605,11.262110367893,3.74429173622704,4.22459432387312,4.66765217391304,4.38891304347826,10.373618729097,9.49999963
6.63698831385643,5.859632721202,7.07570903010033,7.89292307692308,11.4381672240803,3.84390025041736,4.30980634390651,4.81982608695652,4.52060869565217,10.6721237458194,9.66666629
6.73311352253756,5.90585976627713,7.0405016722408,7.92351505016722,11.242745819398,4.0175592654424,4.52773664440735,4.99917391304348,4.66839130434783,10.9442876254181,9.83333295
6.80886310517529,5.77551252086811,7.02103010033445,8.06095317725753,11.129093645485,4.05278923205342,4.64338731218698,5.10873913043478,4.78508695652174,11.0913879598662,9.99999961
6.95526711185309,5.80837061769616,7.17164214046823,8.22933779264214,11.0658127090301,4.18741193656093,4.63606761268781,5.1345652173913,4.86447826086957,10.6191605351171,10.16666627
7.16317195325543,5.84902838063439,7.38685953177258,8.29811705685619,11.333127090301,4.38001961602671,4.98217863105176,5.151,4.93308695652174,10.6926856187291,10.33333293
7.32069782971619,5.97486143572621,7.52141471571906,8.35642140468227,11.6192341137124,4.4423234557596,5.54599332220367,5.151,4.98282608695652,11.8977759197324,10.49999959
7.37893489148581,6.13642737896494,7.64713377926421,8.48997658862876,11.8326655518395,4.46448455759599,5.6692541736227,5.18086956521739,5.04952173913044,12.1058963210702,10.66666625
7.53291151919867,6.27250918196995,7.95004347826087,8.71275250836121,12.0312675585284,4.55349791318865,5.76769115191987,5.29039130434783,5.1614347826087,12.1489698996656,10.83333291
7.67551252086811,6.50503505843072,8.19808695652174,9.02565217391305,12.5597391304348,4.60560976627713,5.8255734557596,5.37991304347826,5.27952173913043,12.6838695652174,10.99999957
7.92662604340568,6.55751252086811,8.3025652173913,9.22498662207358,12.9749096989967,4.70636185308848,6.06982888146911,5.3794347826087,5.42539130434783,13.3466956521739,11.16666623
8.1775592654424,6.71074123539232,8.29424080267559,9.29675919732441,13.4151973244147,4.89557721202003,6.13600542570952,5.38334782608696,5.55408695652174,14.0578361204013,11.33333289
8.36417028380635,6.80279966611018,8.52867224080267,9.37370903010033,13.6634347826087,5.24979632721202,6.07080342237062,5.43117391304348,5.51104347826087,14.7568193979933,11.49999955
8.58439065108514,6.95573622704507,8.75353846153846,9.48684615384615,13.9948461538462,5.29277128547579,6.11477212020033,5.479,5.468,15.1130769230769,11.66666621
8.53300500834724,7.17111352253756,8.93003010033445,9.51116387959866,13.9677324414716,5.31246035058431,6.23947287145242,5.57178260869565,5.58708695652174,16.1423377926421,11.83333287
8.42356260434057,7.25490317195326,9.1857525083612,10.0008662207358,13.9556588628763,5.49430133555927,6.18387312186978,5.6645652173913,5.70617391304348,16.4720401337793,11.99999953
8.63328380634391,7.27183138564274,9.46890635451505,10.2076856187291,14.15927090301,5.42820993322204,6.16723497495826,5.67473913043478,5.9574347826087,16.8323913043478,12.16666619
8.81115025041736,7.20444574290484,9.59339464882943,10.2174381270903,14.1914782608696,5.51553171953255,6.22786811352254,5.67665217391304,6.22191304347826,17.4336755852843,12.33333285
8.97956594323873,7.30653422370618,9.75309698996655,10.3115852842809,14.4114548494983,5.60913647746244,6.39368030050084,5.7204347826087,6.22695652173913,18.2095719063545,12.49999951
9.22128380634391,7.48081469115192,9.67630100334448,10.4714314381271,14.5222675585284,5.60398622704507,6.42275417362271,5.77352173913043,6.17434782608696,18.6217123745819,12.66666617
9.40108681135225,7.60839732888147,9.82125752508361,10.654872909699,14.9212976588629,5.63238105175292,6.60935350584307,5.8415652173913,6.50782608695652,19.056381270903,12.83333283
9.49871953255426,7.65761936560935,9.88955183946488,10.8540969899666,15.3240602006689,5.72485225375626,6.62797871452421,5.91521739130435,6.98608695652174,19.7100468227425,12.99999949
9.60116026711185,7.7555876460768,9.95682608695652,11.0057826086957,15.8030434782609,5.77549248747913,6.59930467445743,5.97608695652174,7.15391304347826,20.7633043478261,13.16666615
9.70195826377296,7.94941569282137,10.1065685618729,11.0136387959866,15.8177525083612,5.91256510851419,6.64039649415693,6.02965217391304,7.14434782608696,21.5892876254181,13.33333281
9.76873789649416,7.99995993322204,10.1878461538462,11.0956120401338,16.3518662207358,5.86409265442404,6.70497704507513,6.08347826086957,7.254,22.0877090301003,13.49999947
9.86071118530885,8.12264941569282,10.1381605351171,11.2863043478261,16.330525083612,5.94149916527546,6.70115984974958,6.13752173913044,7.463,21.6215819397993,13.66666613
9.95265776293823,8.41746076794658,10.1753745819398,11.460254180602,16.3266220735786,5.96831969949917,6.78515317195326,6.25786956521739,7.63004347826087,21.5671505016722,13.83333279
9.88267111853089,8.73691485809683,10.5167692307692,11.6554548494983,16.4382173913043,6.00045075125209,6.94091903171953,6.45778260869565,7.74673913043478,21.452779264214,13.99999945
9.91007679465776,8.79925041736227,10.8631337792642,11.9029197324415,16.6090066889632,6.13878130217028,6.90076085141903,6.62152173913043,7.85752173913043,20.833254180602,14.16666611
10.0218931552588,8.82718196994992,10.9640401337793,12.1917056856187,17.1993879598662,6.19496368948247,6.93832637729549,6.72195652173913,7.95795652173913,20.4471571906355,14.33333277
10.0336811352254,8.96431552587646,11.2711070234114,12.5254080267559,17.3629933110368,6.21851293823038,7.0158459933222,6.83191304347826,8.06739130434783,20.3667023411371,14.49999943
10.0998497495826,9.03316193656094,12.0724782608696,12.5926220735786,17.6719030100334,6.24144657762938,7.02208388981636,6.96726086956522,8.20082608695652,19.709745819398,14.66666609
10.382590984975,9.06168280467446,12.3656655518395,12.6679966555184,17.2722006688963,6.34015275459099,7.01515066777963,7.08921739130435,8.31695652173913,19.1272140468227,14.83333275
10.7602120200334,9.07530550918197,12.4673277591973,13.167652173913,17.3198193979933,6.35774081803005,7.09343489148581,7.15091304347826,8.35521739130435,18.8850568561873,14.99999941
10.815632721202,9.11314524207012,12.6533545150502,13.5348963210702,17.4888628762542,6.41250918196995,7.42167946577629,7.2284347826087,8.43130434782609,19.2704448160535,15.16666607
10.9535175292154,9.25517195325542,12.8141304347826,13.8696956521739,17.6107826086957,6.52120826377296,7.40328589315526,7.46421739130435,8.88565217391305,19.6975652173913,15.33333273
11.0684540901502,9.15275626043406,13.0995384615385,14.1995384615385,17.6277692307692,6.55,7.41357804674457,7.7,9.34,19.4501538461538,15.49999939
11.0992387312187,9.26376627712855,13.40027090301,14.2667826086957,17.4484581939799,6.56302170283806,7.4536060100167,7.93865217391304,9.42704347826087,19.5176588628763,15.66666605
11.1635175292154,9.50416026711185,13.3100802675585,14.1340769230769,17.7594280936455,6.52757095158598,7.56010225375626,8.17730434782609,9.51408695652174,19.7954715719064,15.83333271
11.1903823038397,9.75507178631052,13.185745819398,14.5757692307692,18.1385618729097,6.54037729549249,7.46941903171953,8.2694347826087,9.56721739130435,20.7347658862876,15.99999937
11.2173305509182,9.91626043405676,13.1924816053512,14.3819933110368,18.4035986622074,6.71192111853089,7.55885726210351,8.34691304347826,9.61695652173913,21.393983277592,16.16666603
11.554510851419,9.98285642737896,13.3487826086957,14.6170969899666,18.6676421404682,6.85459515859766,7.52767404006678,8.57934782608696,9.75904347826087,21.5803913043478,16.33333269
11.7703305509182,10.2393188647746,13.4646086956522,14.7245652173913,18.8032642140468,6.91749707846411,7.57042070116862,8.84621739130435,9.92165217391305,21.7178494983278,16.49999935
11.8988697829716,10.8120550918197,13.4349632107023,14.6565384615385,18.827016722408,7.07082929883139,7.64309223706177,8.86717391304348,10.021652173913,21.8520267558528,16.66666601
12.1044674457429,11.0053622704508,13.3647157190635,14.6236588628763,18.6569899665552,7.22643739565943,7.80328005008347,8.79591304347826,10.0981739130435,21.8489264214047,16.83333267
12.2394373956594,11.1826560934891,13.4542441471572,14.6712140468227,19.08272909699,7.31882387312187,7.8317541736227,8.98669565217391,10.182,21.8409899665552,16.99999933
12.380121869783,11.3313188647746,13.7128695652174,14.6857324414716,19.4395117056856,7.43905467445743,8.04606761268781,9.32721739130435,10.27,21.6759698996656,17.16666599
12.5572470784641,11.4288514190317,13.5619565217391,15.367474916388,19.4346555183947,7.56852796327212,8.08799791318865,9.55034782608696,10.4521739130435,21.9959698996655,17.33333265
12.5227796327212,11.9468330550918,13.5745217391304,15.4458260869565,19.7499565217391,7.54185100166945,8.3181101836394,9.67565217391304,10.7128260869565,22.3629130434783,17.49999931
12.5450467445743,11.8147929883139,13.7134949832776,15.5863143812709,19.9345953177258,7.72046243739566,8.54782554257095,9.81160869565217,10.8534782608696,22.0540836120401,17.66666597
12.5274674457429,11.9806393989983,13.9349565217391,15.7372073578595,20.0429866220736,7.7181694490818,8.94134933222037,9.96034782608696,10.8501304347826,22.4835551839465,17.83333263
12.4588647746244,11.9879165275459,14.0997558528428,15.8627859531773,20.2606856187291,7.74175792988314,9.07058722871452,10.0701304347826,10.9286956521739,23.0309364548495,17.99999929
12.501570951586,11.9532570951586,14.3345886287625,15.8763411371237,20.3109130434783,7.77545033388982,9.09244699499165,10.1117391304348,11.1506086956522,23.2680066889632,18.16666595
12.6023338898164,11.9957011686144,14.5014782608696,15.6986220735786,20.3405585284281,7.8453601836394,9.0383376460768,10.2519565217391,11.3460434782609,23.2144180602007,18.33333261
12.6698096828047,12.056367278798,14.4253879598662,15.7422173913043,20.3976053511706,8.01186185308848,8.95838522537563,10.6551304347826,11.4708695652174,23.2169866220736,18.49999927
12.7824140233723,12.0673706176962,14.5233545150502,15.9691739130435,20.6879531772575,8.02116861435726,9.18170075125209,11.0538695652174,11.6303043478261,23.2910836120401,18.66666593
12.7610033388982,12.1884974958264,14.3364280936455,16.5430769230769,20.7908127090301,7.98719031719533,9.1062938230384,11.432652173913,11.9454782608696,23.6751471571906,18.83333259
12.5004941569282,12.3092170283806,14.3650033444816,16.8946120401338,20.7739565217391,7.97794240400668,9.25058931552588,11.7998260869565,12.2332608695652,24.0344414715719,18.99999925
12.5759549248748,12.5818313856427,14.2217224080268,17.134602006689,20.6063277591973,7.93500667779633,9.61492111853089,12.0509130434783,12.2471304347826,24.2755451505017,19.16666591
12.770612687813,12.8865158597663,14.2694615384615,17.3613076923077,20.6242307692308,7.89136560934892,9.62406594323873,12.302,12.261,24.1823076923077,19.33333257
12.9275792988314,13.0440383973289,14.2941237458194,17.4739933110368,20.8006387959866,7.9994632721202,9.59494991652755,12.5463913043478,12.6608260869565,23.7903277591973,19.49999923
13.1206777963272,13.1044340567613,14.2256956521739,17.406347826087,21.430347826087,8.04443238731219,9.45893155258765,12.7907826086957,13.060652173913,23.9308260869565,19.66666589
13.5549081803005,13.1729933222037,14.1079130434783,17.7828929765886,21.477143812709,8.26719908180301,9.4144774624374,13.4595217391304,13.4387391304348,23.9603578595318,19.83333255
13.6268480801336,13.1425191986644,14.0467993311037,18.0159598662207,21.219856187291,8.48341068447412,9.39048497495826,14.1706956521739,13.814652173913,23.7013177257525,19.99999921
13.6663939899833,13.4993105175292,14.0850301003344,17.9658428093645,20.7641404682274,8.43389899833055,9.45287353923206,14.4455652173913,14.7845652173913,23.6307525083612,20.16666587
13.6107178631052,13.8184123539232,13.8697324414716,17.830381270903,20.7670234113712,8.8034010851419,9.3835621869783,14.6234782608696,15.8864782608696,24.6374615384615,20.33333253
13.4645208681135,13.839285475793,14.0429698996656,17.9055752508361,21.1953511705686,8.83984056761269,9.41243739565943,14.6427826086957,16.3661304347826,24.4900200668896,20.49999919
13.3932520868114,13.7517362270451,13.9185484949833,18.1490668896321,21.2539464882943,9.02648288814691,9.27674373956594,14.6026086956522,16.6124347826087,24.6522441471572,20.66666585
13.5656477462437,13.7652787979967,13.7870100334448,18.318110367893,21.5656722408027,9.43706764607679,9.59679532554257,14.6689565217391,17.2492173913043,25.3514816053512,20.83333251
13.9308998330551,13.660223706177,13.7747491638796,18.2665852842809,21.7037056856187,9.75835081803005,9.85862043405676,14.7961739130435,18.1091304347826,25.1226488294314,20.99999917
13.9934190317195,13.4694724540902,14.1432943143813,17.9409899665552,21.5602575250836,10.3362990984975,10.2198064774624,15.0713043478261,18.599652173913,24.8349698996656,21.16666583
14.0306510851419,13.4852554257095,14.6210735785953,18.6373779264214,21.7067759197324,10.754150851419,10.421796327212,15.4696956521739,18.782347826087,24.9255852842809,21.33333249
14.038754590985,13.5749499165275,14.8670133779264,18.7476053511706,21.8123879598662,11.3053863105175,10.746103672788,16.3487391304348,19.0009130434783,25.0522675585284,21.49999915
14.143409015025,13.6346110183639,15.0018662207358,18.6915183946488,21.8177926421405,11.8912387646077,11.3722071619366,17.8045652173913,19.2625217391304,25.4360267558528,21.66666581
14.3348430717863,14.0523105175292,15.2186086956522,18.579,22.2667391304348,12.2548161602671,11.8822827378965,18.7503043478261,19.4361304347826,25.5843913043478,21.83333247
14.5079265442404,14.2122821368948,15.0605518394649,18.6913043478261,22.7361204013378,12.5769787312187,12.163279933222,18.8033913043478,19.4557391304348,26.5469799331103,21.99999913
14.6271786310518,14.2132136894825,15.1835719063545,19.0936622073579,22.7269899665552,12.6522082804674,12.3133066110184,18.8821739130435,19.5114782608696,27.637491638796,22.16666579
15.1787178631052,14.1677796327212,15.2663344481605,19.2074314381271,22.7470367892977,13.0015686143573,12.3870889816361,19.0294782608696,19.6635652173913,28.0217357859532,22.33333245
15.2110717863105,14.2665475792988,15.5567926421405,18.9953143812709,22.943254180602,13.2978693155259,12.6649009682805,19.198347826087,19.9281739130435,28.6252274247492,22.49999911
15.1241702838063,14.4236844741235,15.8719331103679,19.1565618729097,22.9815719063545,13.6679013021703,12.4482392320534,19.4642608695652,20.6991304347826,28.9019197324415,22.66666577
15.1769883138564,14.404878130217,16.1069665551839,19.6381872909699,22.785016722408,14.1264993656094,12.3901074457429,19.7013043478261,21.4169565217391,29.0716923076923,22.83333243
15.5124524207012,14.6461051752922,16.1355117056856,19.8764515050167,22.8283511705686,14.6622108180301,12.3106983305509,19.649652173913,21.6034782608696,29.1572775919732,22.99999909
16.0225893155259,14.7344440734558,16.0048461538462,19.9636923076923,22.8912307692308,15.0795358931553,12.09390918197,19.598,21.79,29.2453846153846,23.16666575
16.2887128547579,15.0134340567613,16.1638929765886,19.9855618729097,23.2985016722408,15.4618282804675,11.9760828881469,20.1173913043478,21.9167391304348,29.2627491638796,23.33333241
16.5987395659432,15.1848397328881,16.3312842809365,19.9350267558528,23.2356454849498,16.1488808013356,11.990334590985,20.6367826086956,22.0434782608696,29.1627157190635,23.49999907
16.7991085141903,15.1052303839733,16.6134648829431,19.9733745819398,23.2196555183946,16.4284924207012,11.6991083472454,20.7970434782609,22.2554347826087,28.8531739130435,23.66666573
16.8746694490818,14.8526043405676,16.7286889632107,19.8904481605351,22.7711638795987,16.7086650417362,11.5934931552588,20.9213913043478,22.4759130434783,28.5751906354515,23.83333239
16.9049499165275,14.6892604340568,16.7131304347826,20.0123913043478,22.3631739130435,16.8044138564274,11.3906381469115,20.9318695652174,23.3486956521739,28.3810434782609,23.99999905
17.0017813021703,14.7874440734558,16.6375484949833,20.1466454849498,22.3599899665552,16.7279614357262,11.1679921202003,20.9170434782609,24.3664347826087,28.2434414715719,24.16666571
17.1695492487479,14.728774624374,16.3836120401338,20.2942274247492,22.921872909699,16.9205264941569,11.3833482136895,21.1641304347826,24.5911304347826,28.2311939799331,24.33333237
17.1779816360601,15.0671585976628,16.2752408026756,20.4340535117057,23.1966588628763,17.277390851419,11.1811760934892,21.5094347826087,24.5184347826087,28.1429397993311,24.49999903
16.9099198664441,15.2819365609349,16.4818862876254,20.6553879598662,23.2771538461538,17.2115633055092,11.1642197161937,21.6143043478261,24.9920434782609,28.363762541806,24.66666569
16.8356811352254,15.1856911519199,16.4947892976589,20.9805418060201,23.3451237458194,16.9296894824708,11.1946252086811,21.5817826086956,25.7778260869565,28.1864849498328,24.83333235
17.1756694490818,15.1604791318865,16.4567023411371,21.0650735785953,23.184779264214,16.7726994991653,11.1414302003339,21.8917826086956,26.2943913043478,27.6184816053512,24.99999901
17.3622303839733,15.4211736227045,16.1012976588629,20.9699264214047,22.9425117056856,16.6859232053422,11.2201433055092,22.4872173913043,26.5866086956522,27.2499531772575,25.16666567
17.4021469115192,15.3295742904841,16.257127090301,21.0204648829431,22.9341137123746,16.7005203171953,11.3125712854758,22.9235217391304,26.7557826086956,27.6008026755853,25.33333233
17.604041736227,15.3383756260434,16.2441237458194,21.2202608695652,22.8730367892977,16.5102286477463,11.0840003338898,23.1688695652174,26.7773043478261,27.6158327759197,25.49999899
17.67950918197,15.1706911519199,16.2814113712375,21.2836822742475,23.0971371237458,16.3823266277128,11.2460804674457,23.3150869565217,26.7784782608696,27.6368260869565,25.66666565
17.8208196994992,14.8637696160267,16.6494013377926,21.4948862876254,23.313016722408,16.4913680133556,11.2238191652755,23.2878260869565,26.7440434782609,27.7987658862876,25.83333231
17.9486978297162,14.6276093489149,16.990618729097,21.777618729097,23.6591337792642,16.7430420200334,11.4380053923205,23.3457391304348,26.7246086956522,27.7150635451505,25.99999897
17.9878080133556,14.6011602671119,17.036347826087,21.8785652173913,23.9272173913043,16.7296303839733,11.5698467779633,23.6307826086956,26.7451739130435,27.6971739130435,26.16666563
17.6892086811352,14.6045459098497,17.0136120401338,22.6246588628763,24.0363712374582,16.7243074457429,11.8259383305509,23.9022608695652,26.8029565217391,28.0021003344482,26.33333229
17.6086143572621,14.6357813021703,16.895508361204,22.5810133779264,24.3284682274247,16.8680383973289,12.1751929883139,24.1126956521739,27.0282173913043,27.849237458194,26.49999895
18.1900267111853,14.6412070116861,16.9499799331104,23.2610501672241,24.5013277591973,16.97443639399,12.7152045742905,24.3478260869565,27.2811739130435,27.8696755852843,26.66666561
18.1538347245409,14.8988113522537,17.0447591973244,23.3840936454849,24.9451872909699,16.8588930217028,13.1371717195326,24.8299130434783,27.8110869565217,27.9619732441472,26.83333227
18.5109649415693,15.2258764607679,17.2503076923077,23.4513076923077,25.6356923076923,17.3012493155259,13.4769947078464,25.312,28.341,28.3463076923077,26.99999893
18.8339983305509,15.1303973288815,17.3483946488294,23.5432842809365,25.9307959866221,17.6667277462437,13.6333013689482,25.623347826087,28.6623913043478,29.250525083612,27.16666559
18.7369549248748,14.9475726210351,17.4472809364549,23.4405919732441,25.7989698996656,17.9015794657763,13.5804934056761,25.9346956521739,28.9837826086957,29.5821906354515,27.33333225
18.5202687813022,14.9886811352254,17.521652173913,23.1685785953177,25.7498795986622,18.2911408347245,13.5765812353923,25.8934347826087,29.2477826086957,29.7057157190635,27.49999891
18.6078998330551,14.8006978297162,17.5892173913043,23.3015618729097,26.2389598662207,18.7114758931553,13.7559344240401,25.8169130434783,29.5060434782609,29.3914314381271,27.66666557
18.9675559265442,14.6909499165275,17.6793578595318,23.491856187291,26.3870301003344,19.2723897161937,13.9171887813022,27.2551304347826,30.549652173913,28.7318428093646,27.83333223
18.6318631051753,14.7442487479132,17.6293578595318,23.4121304347826,26.5978929765886,19.5555445742905,14.108576293823,29.0299565217391,31.7677826086956,28.3480301003345,27.99999889
18.4802754590985,14.9032487479132,17.5728093645485,23.4310133779264,27.5302408026756,19.5960559265442,15.1183732888147,29.434,32.0749565217391,28.3084816053512,28.16666555
18.6003555926544,15.1216227045075,17.6978260869565,23.3578695652174,27.4661739130435,20.0855586310518,15.3734415358931,29.324,32.0405217391304,28.6404782608696,28.33333221
18.9159165275459,15.465265442404,18.0888294314381,23.5495685618729,27.6991806020067,20.4251150584307,15.7181396994992,29.3497391304348,32.3414782608696,28.7880903010033,28.49999887
19.0355776293823,15.7080450751252,18.3260903010033,23.9787190635451,27.7019364548495,20.8477860434057,15.9984959766277,29.4530434782609,32.8340869565217,29.2101906354515,28.66666553
18.9507512520868,16.299878130217,18.3818963210702,23.9799230769231,27.4445852842809,21.2760994991653,16.4387664440735,29.7926956521739,32.9880869565217,29.904745819398,28.83333219
18.9457646076795,16.6665642737897,18.3289899665552,24.056872909699,27.1036588628763,21.4180279632721,16.9165655258765,30.3293043478261,32.8599130434783,29.9308127090301,28.99999885
19.0170918196995,16.8353956594324,18.3547190635451,23.9180802675585,27.0050535117057,21.1892402671118,17.3871429716194,30.5878695652174,32.9263043478261,30.049143812709,29.16666551
19.0213739565943,17.2604424040067,18.4297993311037,24.1254816053512,26.6390301003345,20.8838435893155,17.7882931886477,30.5127826086956,33.2261739130435,29.9176956521739,29.33333217
19.0380868113523,16.971816360601,18.2806923076923,24.0231705685619,26.6976989966555,20.9258621368948,18.1840553589316,30.864652173913,33.4801304347826,29.7144013377926,29.49999883
18.8806343906511,17.0001051752922,18.2498929765886,23.996237458194,26.5879866220736,20.9388893322204,18.5186366277129,31.9636956521739,33.6537391304348,29.8943411371237,29.66666549
18.8650283806344,17.0691602671119,18.67227090301,24.0663545150502,26.9277591973244,21.6184974958264,18.9689282136895,32.8455652173913,33.8984347826087,29.8471839464883,29.83333215
18.9974140233723,16.9908848080134,18.8847892976589,24.1149264214047,26.8077725752508,22.3102397328882,19.6965752754591,33.1483043478261,34.3326956521739,30.0610568561873,29.99999881
19.0342621035058,17.0042721202003,18.8317056856187,24.2883444816054,26.7600535117057,23.3037689148581,19.7563325542571,33.3829565217391,34.6786086956522,30.1716287625418,30.16666547
19.1290701168614,17.2109816360601,18.9370702341137,24.3965852842809,26.741381270903,23.5510435392321,20.244503672788,33.3112173913043,34.6269565217391,29.7301070234114,30.33333213
19.261816360601,17.1576978297162,19.0159130434783,24.5596086956522,26.9242173913043,24.0222877462437,20.3698261101836,33.3353043478261,34.7174782608696,30.0403043478261,30.49999879
18.9421335559265,16.9892621035058,19.3109364548495,24.4963879598662,26.6615752508361,24.3421070116861,20.7188649415693,34.317652173913,36.2297391304348,30.4194180602007,30.66666545
18.9474240400668,16.7476093489149,20.0112307692308,24.4881538461538,27.5544615384615,24.8980653088481,21.3350967946578,35.3,37.742,31.2909230769231,30.83333211
18.9385025041736,16.5153021702838,20.6923612040134,24.5234849498328,27.8538127090301,25.4484295492488,21.9091969282137,35.1565217391304,38.4962173913043,31.5365518394649,30.99999877
18.953632721202,16.3705442404007,20.9221772575251,24.8205150501672,27.9752976588629,25.6696866777963,22.2217071118531,35.0130434782609,39.2504347826087,31.7578996655518,31.16666543
19.2987328881469,16.3145208681135,21.2766889632107,25.3275384615385,27.4410836120401,25.9616922537563,22.3575770784641,34.9165217391304,39.2224782608696,32.4529866220736,31.33333209
19.2461318864775,16.3231803005008,20.8246086956522,25.3895451505017,26.2334314381271,25.9300066777963,22.7206667779633,34.8246956521739,39.1163043478261,32.7377224080268,31.49999875
19.1570634390651,16.5474791318865,21.0154046822742,25.3205852842809,25.457525083612,27.2367010684474,24.2582649916528,35.0376956521739,39.2323913043478,32.9492073578595,31.66666541
19.4610500834725,16.7914106844741,21.3868361204013,26.437076923077,24.2094113712375,27.4091821702838,24.449721869783,35.3184347826087,39.3978695652174,32.6628595317726,31.83333207
19.2559065108514,16.8632687813022,21.619779264214,26.726525083612,23.397745819398,27.6368177629382,25.2426981135225,35.6085652173913,39.9376086956522,32.8330434782609,31.99999873
19.0129616026711,16.663550918197,21.5821538461538,26.8480100334448,22.2976588628762,28.4468370951586,25.309385442404,35.9022173913044,40.6176956521739,33.4600635451505,32.16666539
19.2245392320534,16.4969398998331,21.4439431438127,26.8979264214047,21.1856923076923,28.7476978297162,25.4169550083472,37.0930869565218,40.9486956521739,33.2754347826087,32.33333205
19.7321953255426,16.5258196994992,21.4153010033445,26.9075685618729,20.3963913043478,29.0693833722871,26.1145738898164,38.7966521739131,41.0802173913044,33.1272040133779,32.49999871
19.620816360601,16.3953923205342,21.3818695652174,26.905347826087,20.2686086956522,29.594588263773,26.6516859933222,39.5900434782609,41.3627826086957,32.8535217391304,32.66666537
19.0607128547579,16.3175225375626,21.2743511705686,26.7358227424749,20.247364548495,31.671509115192,27.0562473789649,39.6249565217391,41.7712173913044,32.7720702341137,32.83333203
18.479123539232,16.4974407345576,21.020745819398,26.3377759197324,20.3277023411371,32.1186823873122,27.1921696828047,40.0424782608696,42.0492173913044,32.5143244147157,32.99999869
18.0628230383973,16.5052470784641,21.1329732441472,26.8761839464883,20.6996856187291,32.3389115191987,27.2196661101836,40.9191304347826,42.1706956521739,32.9712173913043,33.16666535
17.9193105175292,16.5050868113523,21.7633946488294,26.9750735785953,20.5773177257525,32.4302687813022,26.9356260434057,41.4679565217391,42.2013913043478,33.2793612040134,33.33333201
18.0009565943239,16.415367278798,22.1563043478261,26.9267725752508,20.6140702341137,32.1290884808013,27.5557662771285,41.4430869565217,42.0732173913043,33.7416555183946,33.49999867
18.219121869783,16.070040066778,22.4365518394649,26.6311872909699,20.4746387959866,32.5333689482471,27.9595876460768,42.208652173913,41.9956521739131,34.2008361204013,33.66666533
18.7509632721202,16.1690701168614,22.5810535117057,26.3169665551839,21.5806923076923,33.1928430717863,28.5671919866444,45.0820434782609,42.0530434782609,34.4066688963211,33.83333199
19.0451819699499,16.0619365609349,22.5669163879599,26.2850802675585,21.9240535117057,32.9089849749583,28.3427813021703,47.8214347826087,42.0845217391304,34.744143812709,33.99999865
19.0053906510851,15.9371652754591,22.7165752508361,26.175110367893,22.1986622073579,32.9485876460768,27.9363589315526,49.9578260869565,41.9993913043478,34.9095652173913,34.16666531
19.1801519198665,16.0829065108514,22.5803612040134,26.5679197324415,22.6099531772575,35.5819365609349,27.5316711185309,51.8813913043478,41.9396956521739,34.7704615384615,34.33333197
19.5012871452421,16.2817028380634,22.5857190635451,26.9590903010033,22.6065150501672,35.5229549248748,27.5399666110184,51.6766956521739,42.134347826087,33.4593712374582,34.49999863
19.6014841402337,16.3875626043406,23.4338461538461,27.2061538461538,22.5262307692308,35.5711602671118,27.4252186978297,51.472,42.329,33.3923076923077,34.66666529
19.3465442404007,16.7298096828047,24.3589130434782,27.1788260869565,22.6885217391304,35.410141903172,27.2383121869783,51.5872608695652,42.6929565217391,32.9217391304348,34.83333195
19.6377295492488,17.2021068447412,24.6436421404682,27.4335384615385,23.1337558528428,34.3823939899833,26.9536277128548,51.7025217391304,43.0569130434783,33.3484548494983,34.99999861
20.081020033389,17.6863439065108,24.6257959866221,27.9060334448161,23.2466755852843,33.2808230383974,28.3266861435726,53.9764782608696,43.2691304347826,34.2348060200669,35.16666527
20.059429048414,17.7478430717863,24.3174648829432,28.0907759197324,23.1029765886288,32.8468414023372,29.3640033388982,56.4663043478261,43.4661739130435,34.2839297658862,35.33333193
19.9983088480801,17.983734557596,23.8649464882943,28.4680635451505,22.6400033444816,33.4383222036728,29.2870868113523,56.919,43.3446956521739,35.9394481605351,35.49999859
19.9423539232053,18.4280851419032,23.870508361204,28.6225685618729,22.5781371237458,33.5944574290484,29.3784757929883,56.919,43.1524347826087,36.0909397993311,35.66666525
20.0088547579299,18.5991535893155,24.392635451505,28.9560702341137,22.5901404682274,34.4678196994992,29.3327979966611,56.8320434782609,43.6046956521739,36.2115953177257,35.83333191
20.291774624374,18.5873038397329,24.6194515050167,29.1559297658863,22.9935551839465,34.6754858096828,29.3775542570952,56.7124782608696,44.298652173913,36.592966555184,35.99999857
20.0305642737896,18.5779282136895,24.5204615384615,29.0308026755853,23.3431505016722,34.6423856427379,29.3622420701169,56.697,44.8781739130435,36.2435117056856,36.16666523
20.0362921535893,18.6015025041736,25.3170602006689,28.8964347826087,23.9634515050167,34.8904674457429,30.7555859766276,56.741,45.3923043478261,35.4360668896321,36.33333189
20.1410717863105,18.5265375626043,25.5443110367893,28.9163511705686,24.3549096989967,35.1165342237062,31.7048681135225,56.6146521739131,45.8866086956522,34.7737190635452,36.49999855
19.8588063439065,18.4522787979967,25.5955016722408,29.0018060200669,24.8018394648829,35.2456510851419,31.9253923205342,56.346347826087,46.3643913043478,34.6765451505017,36.66666521
19.5830250417362,18.5434607679466,26.2188428093645,29.4677090301003,25.5149565217391,35.2408397328881,31.6464641068447,56.334347826087,46.5691304347826,35.0022742474916,36.83333187
19.6225559265442,18.8159198664441,27.1056086956522,29.6571304347826,25.6376956521739,35.0248146911519,32.4468914858097,56.6299130434783,46.4462173913044,34.8414782608696,36.99999853
19.8052921535893,18.4866661101836,27.3996688963211,29.4936588628763,25.7405150501672,35.345714524207,32.2985893155259,56.8293043478261,46.5660869565217,35.4602976588628,37.16666519
19.8815141903172,18.4647412353923,27.1839464882943,29.2311872909699,25.5467926421405,36.4352003338898,31.2382437395659,56.8603913043478,47.1108260869565,36.0685016722408,37.33333185
20.2046176961603,18.7459449081803,27.076762541806,29.282127090301,24.3961571906355,35.4260300500835,31.3077278797997,56.82,47.5311304347826,36.1158294314381,37.49999851
20.6363572621035,18.9015893155259,26.9687123745819,29.381508361204,23.9463478260869,35.0646644407346,31.4772053422371,56.589,47.6196086956522,36.1315919732442,37.66666517
20.8101569282137,18.9500884808013,26.9289297658863,29.4217090301003,24.5685384615384,35.0004123539232,32.0617278797997,56.4146956521739,47.7592173913043,35.8970836120401,37.83333183
20.7606928213689,19.2032404006678,26.669364548495,29.6667257525084,24.7392976588629,34.802878130217,32.7951118530885,56.4955217391304,48.1289130434783,36.1465150501672,37.99999849
20.6842904841402,19.4300784641068,26.6094983277592,29.5428260869565,24.4508528428094,34.3521285475793,32.5919699499165,56.6165217391304,48.4846521739131,36.1720100334448,38.16666515
20.6869666110184,19.5211168614357,26.8936856187291,29.6109130434783,24.2520501672241,33.1306427378965,32.8024507512521,57.1392608695652,48.7008260869565,36.1869364548495,38.33333181
20.525101836394,19.1565826377295,27.2017692307692,29.9305384615385,24.3142307692308,32.0158297161937,32.9300250417362,57.662,48.917,36.0375384615385,38.49999847
20.6403656093489,19.1277395659432,27.406856187291,30.3392909698997,24.2729264214047,31.096081803005,33.0529532554257,58.1861739130435,49.5172173913044,35.6442642140468,38.66666513
20.4594190317195,19.1281285475793,27.7073578595318,30.4923377926421,24.1767357859532,29.7144307178631,33.5951502504174,58.710347826087,50.1174347826087,35.5689598662207,38.83333179
20.741449081803,18.932858096828,27.4558996655518,30.4434548494983,23.8053745819398,28.6038146911519,33.3052871452421,58.5153913043478,50.066347826087,35.6769096989967,38.99999845
20.8811252086811,19.1120667779633,26.8361739130435,30.3493913043478,23.6183043478261,27.5251719532554,32.9437796327212,58.2485217391304,49.9501304347826,35.3715652173913,39.16666511
20.7015358931553,19.0003405676127,26.4874381270903,30.2171036789298,23.8232274247492,27.1085609348915,32.8470701168614,57.8740434782609,49.3537826086956,35.2667591973244,39.33333177
20.8824056761269,19.0678096828047,27.033889632107,30.2875819397993,23.8086488294314,26.8086894824708,33.4277228714524,57.475652173913,48.6507391304348,35.3672642140468,39.49999843
20.7607929883139,18.8746444073456,27.1114615384615,30.102525083612,23.5324949832776,26.5330550918197,33.7217195325543,57.1002173913043,48.6116956521739,35.7375986622074,39.66666509
20.8142504173623,18.8363155258765,27.3831772575251,30.3644581939799,23.0612575250836,26.2197529215359,33.8836978297162,56.7333913043478,48.8216521739131,35.3830133779264,39.83333175
20.5337028380634,18.8769265442404,27.6141973244147,30.5327993311037,23.9297892976589,26.1304357262103,34.1188213689482,56.6267826086957,48.9555217391304,35.1315852842809,39.99999841
20.5844741235392,18.6276611018364,27.5374381270903,30.799254180602,23.771,25.9095258764608,33.8535826377296,56.6688695652174,49.0459130434783,33.8951571906354,40.16666507
20.6989031719533,18.4973138564274,27.635652173913,30.8711638795987,23.8705518394649,26.0456577629382,33.3136560934892,56.6960869565217,49.2208260869565,33.6996755852843,40.33333173
20.5315091819699,18.9414540901502,27.785220735786,30.488508361204,23.9397591973244,25.9390500834724,33.4896460767946,56.7109130434783,49.4661739130435,33.3814247491639,40.49999839
20.2808213689482,19.8602671118531,28.1075852842809,30.1005852842809,23.5961939799331,25.7396310517529,34.0061903171953,56.7855217391304,49.9315217391304,33.182237458194,40.66666505
20.7158864774625,20.3688013355593,27.9141304347826,30.1049498327759,24.1517491638796,25.4689499165275,34.1696060100167,56.9318695652174,50.6608695652174,32.8814849498328,40.83333171
20.9291051752922,20.4300083472454,28.0456321070234,30.1006856187291,24.5712040133779,25.4311068447412,34.0346677796327,57.1404782608696,51.1427391304348,32.6315551839465,40.99999837
20.8735976627713,20.41516360601,28.7649297658863,29.6585284280936,24.5367391304348,25.0403372287145,33.7833338898164,57.4580434782609,51.1915217391304,32.1740234113712,41.16666503
20.9032587646077,20.6610333889816,29.2234347826087,29.4099130434783,24.3524347826087,25.149407345576,34.3408631051753,57.635,51.1713043478261,31.5739130434783,41.33333169
21.0534958263773,21.1417946577629,29.4971137123746,29.1603210702341,24.0042842809365,24.8336110183639,34.5257779632721,57.437,50.9670869565217,31.4411371237458,41.49999835
21.3077045075125,20.8889833055092,29.6647224080268,28.8742341137124,24.1760501672241,25.371285475793,34.9906961602671,57.3240434782609,50.7201739130435,30.9024280936455,41.66666501
21.7080150250417,20.8410217028381,29.6132876254181,28.7451471571906,24.3909331103679,25.230796327212,35.1001452420701,57.5937826086957,50.2811304347826,30.0884448160535,41.83333167
21.9726510851419,21.0307295492487,29.6395418060201,28.7986956521739,24.3886454849498,25.5509699499165,35.0656277128548,57.8251304347826,49.9372608695652,30.1205986622074,41.99999833
22.2413856427379,21.2575726210351,29.4290903010033,28.787347826087,24.6113612040134,25.9407078464107,35.2332621035058,57.6725652173913,50.5451304347826,30.1274715719064,42.16666499
22.0802871452421,21.5187979966611,29.4317692307692,28.5441538461538,24.8765384615385,26.0339031719533,35.1131569282137,57.52,51.153,30.0289230769231,42.33333165
22.0819782971619,22.5852754590985,29.2997993311037,28.6157692307692,25.8785886287626,26.3853205342237,34.5857879799666,57.3506956521739,51.0382173913044,29.8497591973244,42.49999831
22.2839148580968,22.6350584307179,28.9991505016722,28.7912341137124,26.1126454849498,26.1383522537563,34.5744858096828,57.1813913043478,50.9234347826087,29.6284113712375,42.66666497
22.3882487479132,22.7632420701169,28.9554247491639,28.9674682274247,25.9082809364548,26.1578998330551,34.3991368948247,57.1599130434783,50.7321304347826,29.125966555184,42.83333163
22.1346277128548,22.8358263772955,28.9010033444816,29.0656488294314,25.8639933110368,27.2893722871452,34.4294674457429,57.1532173913044,50.5331739130435,28.8660802675585,42.99999829
21.7278247078464,22.7681035058431,28.7988361204013,29.1713010033445,25.9452173913043,27.4108898163606,34.5001352253756,57.0412608695652,50.562347826087,29.0920836120401,43.16666495
21.7014824707846,22.655020033389,28.7975618729097,29.5454782608696,25.7221137123746,27.4535792988314,34.2063656093489,56.9059130434783,50.6422173913043,28.7361170568562,43.33333161
21.8020100166945,22.7908848080133,28.8741304347826,29.2163913043478,25.5635652173913,27.3324707846411,34.4659866444073,56.8877826086957,50.5419130434783,28.2676521739131,43.49999827
21.8915659432387,23.4358497495826,29.2174882943144,29.3990635451505,25.5579598662207,27.7663689482471,34.8085175292154,56.9136086956522,50.3740434782609,27.7890568561873,43.66666493
22.0759816360601,23.4176844741235,29.0371070234114,29.309364548495,25.0289765886288,27.7998380634391,35.2145976627713,56.520347826087,50.3081304347826,27.8335351170568,43.83333159
22.3484156928214,23.4691752921536,28.6887157190635,29.1349230769231,24.8936555183946,28.0373222036728,35.3670951585977,55.8876086956522,50.3004782608696,28.1481036789298,43.99999825
22.4444140233723,23.7729031719533,28.740381270903,28.997254180602,24.234016722408,28.0662353923205,35.6626777963272,55.1411304347826,50.2620434782609,28.7415183946488,44.16666491
22.3596277128548,23.9612604340568,28.725618729097,28.9652173913043,24.5044180602007,28.5496010016694,35.5758330550918,54.2998695652174,50.1979565217391,28.3754180602007,44.33333157
22.6416277128548,23.6871786310517,29.0230401337793,28.9829665551839,24.6224715719064,29.1980634390651,36.0479432387312,53.6588260869565,50.5577826086956,28.5913043478261,44.49999823
22.8428881469115,23.6998747913189,29.462635451505,28.805016722408,24.4018963210702,29.2855676126878,35.7051886477462,53.2580434782609,51.4263043478261,28.6222107023411,44.66666489
22.8530434056761,23.8407946577629,29.7471137123746,28.8704849498328,24.3023678929766,29.8996260434057,35.8323372287145,53.0388260869565,52.0649130434783,28.1432842809365,44.83333155
22.6865525876461,24.0151619365609,29.9030936454849,29.1618862876254,24.0980100334448,30.3474774624374,36.1505208681135,53.137347826087,52.3011739130435,27.9047391304348,44.99999821
22.6512988313857,23.9046227045075,29.8774381270903,29.2979331103679,24.1726287625418,30.460223706177,36.2871051752922,53.1625652173913,52.4206956521739,28.4252474916388,45.16666487
23.1222186978297,23.9348931552588,30.1051471571906,29.3791505016722,25.0116321070234,30.6341669449082,36.3618447412354,52.9923043478261,52.2289130434783,28.4173311036789,45.33333153
22.9004040066778,24.2302353923205,29.8337725752508,29.5021304347826,25.0049933110368,30.532121869783,36.7940183639399,52.8049130434783,52.0814782608696,28.7309364548495,45.49999819
22.8483756260434,24.1816644407346,30.5035652173913,29.8102173913044,24.8632173913043,30.456550918197,37.6034590984975,52.5404347826087,52.1336086956522,29.3434782608696,45.66666485
23.0141919866444,24.2138280467446,30.5341571906355,30.1934648829431,24.4760668896321,30.4648647746244,37.7897245409015,52.2601739130435,52.2889565217391,28.862635451505,45.83333151
22.9264874791319,23.8164574290484,30.568143812709,29.8659030100334,24.1025518394649,30.5002754590985,37.4826377295493,51.8220869565217,53.4764782608695,28.7104782608695,45.99999817
23.0227696160267,23.8029015025042,30.6083076923077,29.6206153846154,24.0998461538461,29.9209482470785,37.7525876460768,51.384,54.664,28.8859230769231,46.16666483
23.4239081803005,23.9692537562604,30.690779264214,30.1792742474916,24.0816454849498,30.1108196994992,36.9255425709516,51.6709565217391,55.3766086956521,28.8900802675585,46.33333149
23.3169282136895,24.1537078464107,30.8899866220736,30.0885351170569,24.5214615384615,30.8323656093489,37.5458697829716,51.9579130434783,56.0892173913043,28.7209397993311,46.49999815
23.4839315525877,24.3385442404007,30.8317926421404,29.7153511705686,24.8112341137124,31.5809098497496,37.4398547579299,52.6161739130435,55.9613913043478,28.6729096989967,46.66666481
23.4654123539232,24.4612737896494,31.3435150501672,29.317110367893,24.6120200668896,30.4953355592655,37.6980434056761,53.3115652173913,55.7495217391304,28.382,46.83333147
23.8680584307179,24.5284707846411,30.6630668896321,29.0075150501672,24.1673678929766,28.7590984974958,37.765347245409,53.5338695652174,55.735652173913,27.7787257525084,46.99999813
24.0440484140234,24.5740150250417,31.0109632107023,28.7273311036789,23.9819364548495,26.9310584307179,38.1783222036728,53.6510434782609,55.7657826086956,27.3171772575251,47.16666479
23.9431719532554,24.7583489148581,31.6577892976589,27.9246856187291,24.7901003344482,25.3993555926544,38.5527529215359,53.6381304347826,55.8213043478261,27.0712508361204,47.33333145
24.0303021702838,24.8622270450751,32.2837424749164,27.8120802675585,24.6588628762542,23.9851886477463,38.4275425709516,53.5764347826087,55.886347826087,26.9750033444816,47.49999811
24.7116260434057,24.8059849749583,32.542508361204,27.83272909699,24.9925886287625,23.2122103505843,38.8258514190317,53.5010434782609,55.7547826086956,26.9490066889632,47.66666477
24.7809966611018,24.856632721202,32.4460869565217,27.6411304347826,25.3184347826087,22.0266577629382,38.7873088480801,53.4178260869565,55.5108695652174,26.9281304347826,47.83333143
25.1189616026711,24.8524006677796,32.133127090301,27.3139899665552,25.664110367893,20.9322437395659,39.5196377295493,53.1827826086956,55.706,26.6398461538462,47.99999809
25.2870367278798,24.7500851419032,31.6064682274247,27.4763779264214,25.697906354515,20.0157061769616,39.8325442404007,52.8212173913043,56.267,26.645745819398,48.16666475
25.4563555926544,24.8531786310518,31.0716153846154,27.9208695652174,25.3783311036789,19.6984540901503,39.5334424040067,52.6192173913043,56.4851739130435,27.0994347826087,48.33333141
25.5132186978297,24.9008130217028,30.5581538461538,27.6281672240803,25.3281638795987,19.2877946577629,39.0293288814691,52.6086956521739,56.2919565217391,27.8372842809364,48.49999807
25.4685342237062,24.7561819699499,30.5592608695652,27.5275351170569,25.3720033444816,19.2722487479132,39.2718664440734,52.706,56.137,27.9860501672241,48.66666473
25.6794373956594,24.5449265442404,30.6154414715719,27.8164682274248,25.5272775919732,18.2850484140234,39.3499549248748,52.992,56.049,27.2877424749164,48.83333139
25.3274457429048,24.6448030050083,30.7505117056856,27.7874214046823,25.6016655518395,18.3814791318865,39.8017879799666,53.2734347826087,56.0063913043478,27.2920267558528,48.99999805
25.2613071786311,24.9018013355593,30.7635585284281,27.7091739130435,25.5441939799331,18.3000701168614,40.4125792988314,53.5426956521739,56.0848260869565,27.6804414715719,49.16666471
25.0784974958264,25.2662387312187,30.6118327759197,28.019143812709,25.3482809364548,18.1171001669449,41.1643105175292,53.7295217391304,56.0925652173913,27.7263444816054,49.33333137
25.0307328881469,25.2961869782972,30.4655050167224,28.7353210702341,25.1407023411371,17.7452954924875,41.6436210350584,53.5453913043478,55.7821739130435,27.5223745819398,49.49999803
25.0827429048414,25.1496994991653,30.4970969899666,29.5076956521739,25.2065719063545,17.5182387312187,41.4938914858097,53.3535217391304,55.4658695652174,28.6374615384615,49.66666469
25.2000333889816,25.0577111853088,30.6610568561873,29.9367558528428,25.381237458194,17.3051101836394,42.0429115191987,53.0842608695652,55.0904347826087,28.7161003344482,49.83333135
25.5763606010017,24.9680868113523,30.77,29.887,24.958,17.0552637729549,42.821590984975,52.815,54.715,29.333,49.99999801
25.4136393989983,24.3959131886477,,,,16.4736427378965,42.4722821368949,,,,50.16666467
25.2885809682805,24.1562136894825,,,,16.0272787979967,41.3242070116862,,,,50.33333133
25.2426143572621,23.7303839732888,,,,16.5393038397329,40.6041853088481,,,,50.49999799
25.2668347245409,23.5268213689482,,,,16.5144624373957,40.1397979966611,,,,50.66666465
25.2922136894825,23.8761135225375,,,,16.4240767946578,40.0284641068448,,,,50.83333131
25.3076594323873,24.5586560934892,,,,16.1376911519199,40.1054373956594,,,,50.99999797
25.4002353923205,24.3978330550918,,,,15.961856427379,40.400714524207,,,,51.16666463
25.1595792988314,23.8061919866444,,,,16.3104724540902,40.1435575959933,,,,51.33333129
25.4373789649416,23.630550918197,,,,16.1891552587646,39.7682120200334,,,,51.49999795
25.4157779632721,23.2613956594324,,,,15.9499565943239,39.0546994991653,,,,51.66666461
25.1801669449082,22.9523105175292,,,,15.9383555926544,39.5999248747913,,,,51.83333127
24.9829031719533,22.8953288814691,,,,16.5677662771286,39.4868597662771,,,,51.99999793
24.961061769616,22.8257278797997,,,,17.4081769616027,39.1524140233723,,,,52.16666459
24.9967879799666,22.8756661101836,,,,17.3070884808013,39.4353372287145,,,,52.33333125
24.9522537562604,22.7370033388982,,,,17.33667278798,39.5799532554257,,,,52.49999791
25.375592654424,22.7371168614357,,,,17.1019515859766,39.3938747913189,,,,52.66666457
25.6072787979967,22.9772570951586,,,,17.6014257095159,39.6911585976628,,,,52.83333123
25.64416360601,23.1942787979967,,,,18.1316093489149,40.3981118530885,,,,52.99999789
25.6283489148581,23.1419432387312,,,,18.9204924874791,41.2727946577629,,,,53.16666455
25.7293322203673,23.1988631051753,,,,19.0588530884808,41.5536243739566,,,,53.33333121
26.0599632721202,23.0067278797997,,,,19.0471886477462,41.3555859766277,,,,53.49999787
26.2706444073456,23.5738313856427,,,,19.5949415692821,41.3017913188648,,,,53.66666453
26.5898414023372,23.7610717863105,,,,20.0543789649416,40.6863489148581,,,,53.83333119
26.5525392320534,23.504674457429,,,,20.3298280467446,40.2716277128548,,,,53.99999785
26.4306828046745,23.106123539232,,,,22.0411318864775,40.5640851419032,,,,54.16666451
26.3308430717863,22.8532487479132,,,,22.4773739565943,40.1017412353923,,,,54.33333117
26.2132721202003,23.3526310517529,,,,22.8963305509182,39.9308414023372,,,,54.49999783
26.176714524207,23.4304858096828,,,,22.9808514190317,39.8891318864775,,,,54.66666449
26.9166677796327,23.2093539232053,,,,22.97783639399,39.5833355592654,,,,54.83333115
26.9241268781302,23.0746293823038,,,,23.4386677796327,39.3389983305509,,,,54.99999781
26.9796293823038,23.1283288814691,,,,24.0804390651085,38.5506627712855,,,,55.16666447
27.0050367278798,23.1451736227045,,,,24.8941302170284,37.7890834724541,,,,55.33333113
26.9476110183639,22.6979031719533,,,,25.1167278797997,37.3832086811352,,,,55.49999779
26.9763489148581,22.3838848080134,,,,24.9474323873122,36.7034991652755,,,,55.66666445
27.4087378964942,22.5606844741235,,,,26.8426544240401,35.4770133555927,,,,55.83333111
27.8986143572621,22.554959933222,,,,26.6165425709516,35.2165425709516,,,,55.99999777
27.6053439065108,22.5202186978297,,,,26.163021702838,35.3032537562604,,,,56.16666443
27.1487929883139,22.6713606010017,,,,26.2588697829716,35.8121752921536,,,,56.33333109
27.1630851419032,22.9166677796327,,,,26.2975809682805,35.6228297161937,,,,56.49999775
27.5650367278798,23.0791786310518,,,,26.3457111853088,34.986816360601,,,,56.66666441
27.8628530884808,22.9290567612688,,,,25.9265776293823,35.1163105175292,,,,56.83333107
27.8745475792988,22.9049115191987,,,,26.279714524207,35.4982554257095,,,,56.99999773
27.9473439065109,23.8071585976628,,,,25.6795392320534,35.4086293823038,,,,57.16666439
27.5515392320534,24.7878831385643,,,,25.6603923205342,34.920388981636,,,,57.33333105
27.2550250417362,24.6869649415693,,,,25.507612687813,34.7404273789649,,,,57.49999771
27.2785475792988,24.3084440734558,,,,25.7216560934891,34.069449081803,,,,57.66666437
27.3375542570952,24.3406076794658,,,,26.3305559265442,33.8,,,,57.83333103
27.1450834724541,24.5996227045075,,,,26.6492170283806,34.1024507512521,,,,57.99999769
27.0977595993322,25.359939899833,,,,26.7835025041736,34.7778113522538,,,,58.16666435
27.0455175292154,26.0658380634391,,,,27.2655525876461,34.5135642737897,,,,58.33333101
26.8935809682805,26.3684607679466,,,,27.539959933222,34.3805008347245,,,,58.49999767
26.7328881469115,26.5074323873122,,,,27.5464190317195,34.2833021702838,,,,58.66666433
26.7164173622704,26.6335475792988,,,,27.3186243739566,34.1790333889816,,,,58.83333099
26.8291919866444,26.296143572621,,,,27.4424507512521,34.6199015025041,,,,58.99999765
26.9126460767947,26.1572020033389,,,,28.4262103505843,34.2450550918197,,,,59.16666431
26.8467011686144,25.830347245409,,,,28.6012020033389,33.798347245409,,,,59.33333097
27.270632721202,25.3890951585977,,,,29.0417395659432,33.3776410684475,,,,59.49999763
27.1696393989983,25.1318414023372,,,,29.0018380634391,34.0568414023372,,,,59.66666429
27.3648146911519,24.9958697829716,,,,30.4145075125209,33.9644390651085,,,,59.83333095
27.418387312187,25.1575342237062,,,,30.0956360601001,34.2617922370617,,,,59.99999761
27.2841168614357,25.3326477462437,,,,30.2368948247079,34.6945639565943,,,,60.16666427
27.2171652754591,25.6572721202003,,,,29.0634390651085,34.9966120116861,,,,60.33333093
26.9255843071786,25.7612203672788,,,,27.1986277128547,36.2096628380634,,,,60.49999759
27.3931936560935,25.528347245409,,,,25.688756260434,37.2290095993322,,,,60.66666425
27.704754590985,25.3911485809683,,,,24.4588514190317,37.6565850584307,,,,60.83333091
27.7282287145242,26.1258330550918,,,,23.3565742904841,37.990079323873,,,,60.99999757
27.5945158597663,26.0702754590985,,,,22.3863071786311,38.438169081803,,,,61.16666423
27.4392904841402,26.1839949916528,,,,21.6323756260434,38.6308447245409,,,,61.33333089
27.2659315525876,26.595205342237,,,,20.6806694490818,38.206719866444,,,,61.49999755
26.9267278797997,27.0311068447412,,,,20.5452904841403,38.6158884808013,,,,61.66666421
27.7052203672788,27.3292954924874,,,,19.8527312186979,38.7219557262103,,,,61.83333087
27.929121869783,27.9755409015025,,,,18.8911185308848,39.33238442404,,,,61.99999753
28.0344173622705,27.9543806343907,,,,17.8605876460768,40.0323905175292,,,,62.16666419
27.9094307178631,28.0982153589316,,,,16.9276711185309,40.8904659432387,,,,62.33333085
27.8066477462437,28.1814190317195,,,,16.1771853088481,41.1994938230383,,,,62.49999751
28.0735976627713,28.2165642737897,,,,15.8355158597663,41.4819808347245,,,,62.66666417
28.1921335559265,28.2652904841402,,,,15.3252303839733,41.3383864774623,,,,62.83333083
28.1989849749583,28.3083706176962,,,,15.0407462437396,42.5115268447412,,,,62.99999749
27.9760283806344,28.0493689482471,,,,14.4371252086811,42.7360706176961,,,,63.16666415
27.7043155258765,27.9672487479132,,,,13.9468330550918,42.4261152754591,,,,63.33333081
27.4497813021703,28.0116978297162,,,,13.9765843071786,42.4670712020033,,,,63.49999747
27.4416343906511,28.3432370617696,,,,14.0418464106845,43.7897691485808,,,,63.66666413
27.840774624374,28.6586978297162,,,,14.4104357262103,44.2581518530883,,,,63.83333079
28.1657896494157,28.5688080133556,,,,14.7680066777963,44.5912737896493,,,,63.99999745
28.1503739565943,28.179307178631,,,,14.8070016694491,44.5553585809682,,,,64.16666411
28.5080968280467,28.620287145242,,,,14.7465008347245,44.2616442654423,,,,64.33333077
28.3492871452421,28.4825025041736,,,,14.6476243739566,44.0188028714524,,,,64.49999743
28.9237495826378,28.2317195325543,,,,14.2972754590985,43.8290822537562,,,,64.66666409
30.0025225375626,28.4478731218698,,,,14.0772838063439,43.619461602671,,,,64.83333075
30.2076293823038,28.9326844741235,,,,14.0361452420701,43.9803329549248,,,,64.99999741
30.4761585976628,28.9130717863105,,,,14.1177612687813,44.6515604674456,,,,65.16666407
30.3682487479132,29.2770283806344,,,,14.3781402337229,46.5042891235391,,,,65.33333073
30.1308230383973,29.5363105175292,,,,14.2871085141903,47.2362771786309,,,,65.49999739
29.8445659432387,29.5845726210351,,,,14.0115843071786,47.4746293823038,,,,65.66666405
29.5646894824708,29.3812186978297,,,,14.2392470784641,49.297823305509,,,,65.83333071
29.3774257095159,29.2547295492487,,,,14.4490467445743,50.5822492487478,,,,65.99999737
29.2684741235392,29.477734557596,,,,14.4618697829716,51.041241602671,,,,66.16666403
28.8233088480801,29.7527429048414,,,,14.1943439065108,50.5557338397327,,,,66.33333069
28.4687479131886,29.6088530884808,,,,14.3782153589316,50.5078156928212,,,,66.49999735
28.4950283806344,29.476449081803,,,,14.3984757929883,50.4261077462435,,,,66.66666401
28.5113005008347,29.3207095158598,,,,14.6520033388982,50.206816844741,,,,66.83333067
28.3868814691152,29.2516594323873,,,,14.8984741235392,50.2714302671117,,,,66.99999733
28.0671485809683,29.2278948247078,,,,14.9308263772955,51.331359465776,,,,67.16666399
27.7157929883138,29.1187078464107,,,,15.7226260434057,52.17789745409,,,,67.33333065
28.2031001669449,29.3861736227045,,,,16.3722136894824,52.3943572287144,,,,67.49999731
28.0215859766277,29.3781101836394,,,,17.0232721202003,52.0737873706175,,,,67.66666397
27.7480550918197,29.0146377295492,,,,17.3942353923205,51.9796096828045,,,,67.83333063
27.4107378964941,28.5327829716194,,,,18.2424257095159,51.8106708430715,,,,67.99999729
27.5849031719533,28.4007529215359,,,,18.4101552587646,51.9972370617694,,,,68.16666395
28.0900066777963,28.7268196994992,,,,18.3571469115192,51.2771398914857,,,,68.33333061
28.0923505843072,28.7311969949917,,,,18.5489883138564,50.6504518196993,,,,68.49999727
27.828570951586,28.6177779632721,,,,18.6512687813022,49.4771467195324,,,,68.66666393
27.8022537562604,28.560612687813,,,,19.0708263772955,49.9938701502501,,,,68.83333059
27.6676661101836,28.4394240400668,,,,19.2958213689482,50.329784223706,,,,68.99999725
27.1463021702838,28.5647696160267,,,,19.1271001669449,50.1064654424038,,,,69.16666391
26.8594641068447,28.8343839732888,,,,19.347774624374,50.1139295242068,,,,69.33333057
26.8679716193656,28.8023823038397,,,,20.1554173622704,50.2414038731216,,,,69.49999723
26.5944006677796,29.0351452420701,,,,20.8899265442404,50.2246314190314,,,,69.66666389
26.5575742904841,28.616979966611,,,,20.7651953255426,50.4812353923204,,,,69.83333055
26.0806644407345,28.3726777963272,,,,21.553919866444,52.5501669449081,,,,69.99999721
26.2074457429048,28.1605959933222,,,,21.3892186978297,53.4639736227047,,,,70.16666387
26.1877028380634,27.9308864774624,,,,21.4229632721202,52.690228380635,,,,70.33333053
26.128101836394,27.8890868113523,,,,21.7641969949917,53.0299125208689,,,,70.49999719
26.0175258764607,28.4584624373957,,,,21.9044357262103,52.9200939899845,,,,70.66666385
25.589858096828,28.3907495826377,,,,21.8283973288815,54.7014108514203,,,,70.83333051
25.5204874791319,28.7106661101836,,,,22.0084924874791,54.9916407345592,,,,70.99999717
25.7008597662771,28.68983639399,,,,21.821734557596,56.1660225375644,,,,71.16666383
25.6408547579299,28.5466110183639,,,,21.9065692821369,56.0820325542591,,,,71.33333049
25.4552103505843,28.3153589315526,,,,22.0852504173623,55.7691145242093,,,,71.49999715
25.2817863105175,27.8210450751252,,,,22.0732888146911,55.5616310517555,,,,71.66666381
25.066530884808,27.9827095158598,,,,21.9936560934891,55.2674664440763,,,,71.83333047
24.6610651085142,28.143570951586,,,,22.2332320534224,55.1928000000031,,,,71.99999713
24.4264040066778,27.9355208681135,,,,22.4713973288815,54.5368447412386,,,,72.16666379
24.5991068447412,27.6631769616027,,,,23.4322537562604,54.3719400667815,,,,72.33333045
24.3081853088481,27.3166844741236,,,,24.5289449081803,54.0037362270488,,,,72.49999711
24.3569816360601,26.8664624373957,,,,24.6430801335559,53.8876282136934,,,,72.66666377
24.8197412353923,26.6198063439065,,,,24.978409015025,54.6146776293865,,,,72.83333043
25.2538731218698,26.6392737896494,,,,26.9233105175292,55.3033368948293,,,,72.99999709
25.2006894824708,26.6500066777963,,,,26.7985225375626,54.9635312187026,,,,73.16666375
25.0422504173623,26.8603188647746,,,,27.201652754591,55.3655697829767,,,,73.33333041
25.2473238731219,27.0556494156928,,,,28.2589048414024,55.4612771285529,,,,73.49999707
25.0623856427379,27.0860217028381,,,,29.6794123539232,55.3641569282193,,,,73.66666373
25.086816360601,27.0172220367279,,,,29.8578664440735,54.9222611018423,,,,73.83333039
25.2716978297162,27.0561569282137,,,,30.5437679465776,55.3603025041798,,,,73.99999705
25.4179883138564,26.5233939899833,,,,30.6072287145242,55.3221901502568,,,,74.16666371
25.5502587646077,26.2690183639399,,,,30.7265542570952,56.1169958263841,,,,74.33333037
25.8243155258765,26.3267913188648,,,,30.8632721202003,56.8243803005079,,,,74.49999703
25.7683338898164,26.2356694490818,,,,30.7191402337229,56.6849178631126,,,,74.66666369
25.4407662771285,25.700632721202,,,,31.1418764607679,57.7034429048491,,,,74.83333035
25.5625542570952,25.1673939899833,,,,31.5640751252087,58.635100166953,,,,74.99999701
25.9466510851419,25.0438180300501,,,,31.8407078464107,58.6668774624458,,,,75.16666367
26.2966627712855,24.8478514190317,,,,32.4471352253756,58.4105973288901,,,,75.33333033
26.6310150250417,24.7502303839733,,,,32.4629766277129,58.1955786310607,,,,75.49999699
26.4845659432387,24.9678547579298,,,,32.1829983305509,57.6644277128639,,,,75.66666365
25.840754590985,25.333674457429,,,,32.5191268781302,57.3871782971712,,,,75.83333031
25.4858714524207,25.4114724540901,,,,32.5093539232053,57.4481176961699,,,,75.99999697
25.2847863105175,25.2193372287145,,,,32.9823505843072,58.7024136894924,,,,76.16666363
25.2591953255426,25.0749732888147,,,,33.7826093489148,58.2043595993424,,,,76.33333029
25.291652754591,25.5042337228715,,,,33.5654123539232,58.4503265442509,,,,76.49999695
25.1633188647746,25.6223839732888,,,,33.8778848080134,59.2686081803114,,,,76.66666361
25.7730951585977,25.3946277128548,,,,33.8663906510851,58.7136796327323,,,,76.83333027
26.2072587646077,25.1249482470785,,,,35.5935041736227,58.5529267111966,,,,76.99999693
26.650121869783,24.8386911519199,,,,36.4826494156928,59.7301212020152,,,,77.16666359
26.8045943238731,25.1366277128547,,,,37.4219682804675,59.9505504173744,,,,77.33333025
26.7161268781302,25.9333288814691,,,,37.7920717863105,59.9300195325666,,,,77.49999691
26.7045642737897,26.1552938230384,,,,37.9171552587646,59.7904550918324,,,,77.66666357
27.0503706176962,26.6488046744574,,,,37.8482621035058,59.3636297162065,,,,77.83333023
27.1617061769616,27.5864240400667,,,,37.5180534223706,58.5383185308977,,,,77.99999689
27.0556861435726,28.2843622704507,,,,36.9192153589316,57.671463772968,,,,78.16666355
26.5572470784641,28.9699549248748,,,,37.1555258764607,57.8028744574423,,,,78.33333021
26.1533639398998,28.8628514190317,,,,38.2314657762938,58.1320717863242,,,,78.49999687
25.879510851419,28.3354474123539,,,,37.9887312186978,58.436176293837,,,,78.66666353
25.6287495826377,27.9753021702838,,,,37.321100166945,58.7520372287289,,,,78.83333019
25.448674457429,27.7954474123539,,,,38.3462988313856,58.8286373956741,,,,78.99999685
25.303081803005,27.5814674457429,,,,38.6593589315526,58.5024285475941,,,,79.16666351
26.3009682804675,27.3168664440735,,,,38.4158330550918,58.2792387312338,,,,79.33333017
26.423367278798,27.6148030050083,,,,38.4652754590985,57.6954519198816,,,,79.49999683
26.2671769616027,27.3120918196995,,,,38.4622220367279,58.003304507528,,,,79.66666349
26.465427378965,27.278061769616,,,,38.3384440734558,57.8896207011844,,,,79.83333015
26.8889649415693,27.2297362270451,,,,38.1081652754591,57.2353756260593,,,,79.99999681
26.6770968280467,27.0554557595993,,,,37.81449081803,56.633121869799,,,,80.16666347
26.4467178631052,26.990265442404,,,,37.9013606010017,55.8406948247239,,,,80.33333013
26.7222687813022,27.0537462437396,,,,37.8858564273789,54.8539579298991,,,,80.49999679
26.6624974958264,26.7612938230384,,,,38.2058297161937,54.340000000016,,,,80.66666345
26.8229048414023,27.6825292153589,,,,38.1380968280467,54.1220275459261,,,,80.83333011
26.9716460767947,28.1351001669449,,,,38.0422971619366,53.7746627713018,,,,80.99999677
26.8033772954925,27.7829682804675,,,,37.5479916527546,53.7513018364106,,,,81.16666343
26.6645008347245,27.2772487479132,,,,38.4967429048414,53.5881073455927,,,,81.33333009
26.7981035058431,27.4832086811352,,,,39.1658447412354,53.4515899833226,,,,81.49999675
27.1410550918197,27.9588914858097,,,,39.1716293823038,55.0568838063617,,,,81.66666341
27.1098063439065,27.8126777963272,,,,38.6612737896494,56.0951475793173,,,,81.83333007
26.9908631051753,27.3308230383973,,,,38.4611185308848,56.2081846410871,,,,81.99999673
27.0177863105175,26.9227662771286,,,,39.2582370617696,56.0440113522726,,,,82.16666339
27.1096994991653,26.7651585976628,,,,39.6103806343906,56.3802165275652,,,,82.33333005
26.9088146911519,26.713898163606,,,,39.4053238731219,56.2358731218892,,,,82.49999671
26.6673021702838,26.3863372287145,,,,40.6547111853089,55.366040734577,,,,82.66666337
27.1010884808013,26.6424023372287,,,,40.756325542571,54.2829432387505,,,,82.83333003
27.0444991652755,26.4858464106845,,,,42.9615425709516,53.543249749602,,,,82.99999669
27.0381535893155,26.5476444073456,,,,43.6516494156928,51.5652747913377,,,,83.16666335
27.2428948247079,26.5621969949917,,,,43.4487863105175,51.0336659432575,,,,83.33333001
27.3934323873122,26.2279248747913,,,,43.0067095158598,51.5813934891679,,,,83.49999667
27.2140233722871,25.923692821369,,,,44.0294357262103,51.4404813021898,,,,83.66666333
27.3853088480801,25.5097979966611,,,,45.6685342237062,50.9816616026907,,,,83.83332999
27.5746026711185,24.8941235392321,,,,45.8767111853089,50.8584046744772,,,,83.99999665
27.4446076794658,24.5026110183639,,,,46.7943589315526,50.0466056761464,,,,84.16666331
27.1744273789649,24.3996794657763,,,,47.2567846410685,48.9292198664635,,,,84.33332997
27.0301803005008,24.57667278798,,,,48.2117562604341,48.0259716193849,,,,84.49999663
27.2779515859767,24.8951185308848,,,,48.3702303839733,47.1729524207203,,,,84.66666329
28.0200233722871,24.7723889816361,,,,49.359774624374,45.8987462437583,,,,84.83332995
28.0071769616027,24.586285475793,,,,49.6425843071786,46.4850961602865,,,,84.99999661
28.0130016694491,24.3629015025042,,,,49.1492153589316,47.5468120200534,,,,85.16666327
27.8786060100167,24.234858096828,,,,49.5524524207012,47.5763604340769,,,,85.33332993
27.6714056761269,24.198550918197,,,,49.8001702838064,47.5638834724745,,,,85.49999659
27.1369315525876,24.2354407345576,,,,51.578143572621,47.5026749582843,,,,85.66666325
26.4249565943239,24.3949716193656,,,,51.7146777963272,47.1117916527753,,,,85.83332991
26.6019816360601,24.5481719532554,,,,51.7810050083473,45.9349161936764,,,,85.99999657
26.7869699499165,24.2922637729549,,,,51.6381619365609,45.6111836394194,,,,86.16666323
26.9425859766277,24.8169081803005,,,,51.9952671118531,45.8993843071993,,,,86.33332989
27.0220217028381,25.3759499165275,,,,52.4739766277129,46.7364475793202,,,,86.49999655
26.7029899833055,25.5039081803005,,,,53.4500133555926,46.8935045075341,,,,86.66666321
26.1808330550918,25.3753806343906,,,,53.8042787979967,46.1107721202218,,,,86.83332987
25.8690267111853,25.3017429048414,,,,53.8178631051753,47.197791318887,,,,86.99999653
25.8871569282137,25.2578547579299,,,,53.2983639398998,47.2913652754816,,,,87.16666319
26.418141903172,25.3001318864775,,,,52.4208697829716,48.2194437395891,,,,87.33332985
27.0090267111853,25.4158597662771,,,,52.8908831385643,48.7704397329117,,,,87.49999651
27.041754590985,25.3537562604341,,,,51.9771252086811,48.6092505843309,,,,87.66666317
27.053429048414,25.1536410684474,,,,51.9854808013356,48.6944776294063,,,,87.83332983
27.1061602671118,25.3198113522538,,,,52.7571519198665,48.4606186978539,,,,87.99999649
27.1855759599333,24.8390500834725,,,,54.1804958263773,48.9950966611264,,,,88.16666315
27.871143572621,24.410876460768,,,,54.5258514190317,49.1437741235642,,,,88.33332981
27.8051986644407,24.4668964941569,,,,54.1490584307179,49.0183078464357,,,,88.49999647
27.265469115192,24.5733455759599,,,,54.7776811352254,48.5577128547829,,,,88.66666313
27.0783222036728,24.581143572621,,,,54.5233522537563,47.9908347245659,,,,88.83332979
26.8951419031719,24.6711469115192,,,,53.6472320534224,48.0187662771538,,,,88.99999645
26.7133155258765,24.8328113522538,,,,52.6491185308848,48.2034530885064,,,,89.16666311
26.9713171953256,25.5528747913189,,,,51.9323388981636,48.211181469141,,,,89.33332977
28.0326110183639,25.6972954924875,,,,52.8718263772954,48.0281853088741,,,,89.49999643
27.9872203672788,25.7550467445743,,,,53.4601051752922,47.1106631052009,,,,89.66666309
28.3276160267112,25.9159949916528,,,,53.0180884808013,46.7348025041993,,,,89.83332975
28.2917829716194,26.1483171953255,,,,54.1716260434057,47.0338263773216,,,,89.99999641
28.5606210350585,26.3157696160267,,,,54.4291402337229,46.916251252113,,,,90.16666307
29.0095191986644,26.1481803005008,,,,53.8791619365609,48.0501919866714,,,,90.33332973
29.0576811352254,26.3427946577629,,,,53.0756243739566,48.7761757930159,,,,90.49999639
28.8978797996661,26.5460233722871,,,,52.7559766277129,48.9322908180581,,,,90.66666305
29.4083105175292,26.7736978297162,,,,52.996692821369,48.8919582638011,,,,90.83332971
29.0739632721202,26.9705626043406,,,,53.0347078464107,48.7880667779916,,,,90.99999637
28.9720300500835,27.0980500834725,,,,52.4239398998331,49.2590096828336,,,,91.16666303
29.1916811352254,27.4967095158598,,,,52.7163656093489,49.1768601001959,,,,91.33332969
29.588612687813,27.49383639399,,,,54.2172370617696,48.7100125208971,,,,91.49999635
29.8994874791319,27.658469115192,,,,53.5981168614357,48.6943864774916,,,,91.66666301
29.7302604340568,28.2655058430718,,,,53.6066176961603,48.752929883168,,,,91.83332967
29.8099081803005,28.7300868113523,,,,53.6661569282137,47.9762764607972,,,,91.99999633
29.6419966611018,28.7786711185309,,,,53.8408514190317,47.5997235392612,,,,92.16666299
29.4744273789649,29.0205492487479,,,,53.9787662771285,49.2579397329184,,,,92.33332965
29.3957061769616,28.9756894824708,,,,53.6650934891486,49.224406677827,,,,92.49999631
29.4202570951586,28.9649365609349,,,,55.1653572621035,48.8911552587953,,,,92.66666297
29.492958263773,28.5913305509182,,,,55.280856427379,49.2834796327524,,,,92.83332963
29.4800968280467,28.5720233722871,,,,54.5375859766277,49.6362462437712,,,,92.99999629
29.254856427379,28.8019115191987,,,,54.3354240400668,48.8900549249061,,,,93.16666295
29.1120784641068,28.671285475793,,,,54.6309315525877,48.521024207043,,,,93.33332961
28.8548430717863,28.5020033388982,,,,54.785489148581,48.5682626043722,,,,93.49999627
29.1169048414024,28.2900651085142,,,,53.774632721202,48.3064916527862,,,,93.66666293
29.6530133555927,28.5330467445743,,,,53.4741268781302,48.0846061769934,,,,93.83332959
29.7308180300501,28.5496310517529,,,,54.0211118530885,47.8724457429367,,,,93.99999625
29.5755642737896,28.6006310517529,,,,54.2491903171953,48.7177235392646,,,,94.16666291
29.3554624373956,28.8200300500835,,,,53.8987262103506,47.949035058463,,,,94.33332957
29.3471368948247,28.7282237061769,,,,53.1251118530885,47.7622777963596,,,,94.49999623
29.189183639399,29.151429048414,,,,52.6521385642738,47.3475191986968,,,,94.66666289
28.8235792988314,29.0417462437396,,,,51.8732120200334,46.7747696043727,,,,94.83332955
28.6367212020034,28.298814691152,,,,51.6758113522538,47.3717241135553,,,,94.99999621
28.9260150250417,27.7119565943239,,,,50.8352704507512,47.5656411202335,,,,95.16666287
29.0249599332221,27.4979198664441,,,,50.1110317195325,47.8667599032055,,,,95.33332953
29.5362470784641,27.4623939899833,,,,50.1263322203673,48.9027273205688,,,,95.49999619
29.1600066777963,27.9025275459099,,,,50.2634307178631,49.4340125142255,,,,95.66666285
29.0307696160267,28.2696043405676,,,,49.8167913188648,48.9598804207362,,,,95.83332951
29.2328514190317,28.2957729549249,,,,50.0270868113523,49.1552885209035,,,,95.99999617
29.7519398998331,27.9921485809683,,,,50.3167011686144,49.4568872838422,,,,96.16666283
30.4453923205342,27.7539899833055,,,,50.799959933222,49.0827658180659,,,,96.33332949
30.4861853088481,27.8184273789649,,,,50.6460934891486,50.821834958301,,,,96.49999615
31.1807479131887,27.9955158597663,,,,51.1816677796327,50.1341106511221,,,,96.66666281
31.282816360601,28.202040066778,,,,51.718856427379,49.2379670993688,,,,96.83332947
31.4064574290484,28.3940367278798,,,,51.5254991652755,48.3214694324235,,,,96.99999613
31.5236477462437,28.2410868113523,,,,56.598958263773,48.2529724541264,,,,97.16666279
31.5840701168614,28.1379031719533,,,,56.5882804674457,49.3016158264145,,,,97.33332945
31.6727929883139,28.1445659432387,,,,56.9348864774624,49.410807308051,,,,97.49999611
31.8465776293823,28.0939165275459,,,,56.4556627712855,49.8369105108895,,,,97.66666277
31.7249649415693,28.1497796327212,,,,56.1035559265442,50.1593880985362,,,,97.83332943
31.6539532554257,28.3953338898164,,,,55.7881218697829,50.2745757596383,,,,97.99999609
31.8616644407346,28.2403606010017,,,,55.4185125208681,51.9193674674862,,,,98.16666275
32.0753656093489,27.9983422370618,,,,55.9939866444074,51.2395722487881,,,,98.33332941
32.0448030050083,27.934285475793,,,,55.9438848080133,51.9217730534634,,,,98.49999607
31.7864607679466,27.9892520868114,,,,55.6173372287145,51.9087307112265,,,,98.66666273
31.5971352253756,27.7500784641068,,,,55.840409015025,51.5905680926955,,,,98.83332939
31.1072587646076,27.0974958263773,,,,55.6416176961603,51.2656413506254,,,,98.99999605
30.8248447412354,27.5607395659432,,,,55.719407345576,51.8213678898581,,,,99.16666271
30.5503155258764,27.6759949916528,,,,57.2321886477462,51.8727997529636,,,,99.33332937
30.5011886477463,27.8015141903172,,,,58.2749415692821,51.0608756269199,,,,99.49999603
30.475674457429,28.3311051752921,,,,59.5107161936561,50.1502645075537,,,,99.66666269
30.0942570951586,28.9935242070117,,,,59.9171552587646,50.0610987446157,,,,99.83332935
30.06,28.28,,,,60.188,49.4949000000411,,,,100


==> Plots/noise57uneven40.csv <==
noise,duration,reward
0,64.2311176,12609.2222591
0.01,68.4488125,13434.9334295
0.02,51.2477292,10054.0399614
0.03,55.19585,10830.7876459
0.04,57.42875,11263.9450355
0.05,53.9546667,10580.5331202
0.06,62.105425,12180.2847814
0.07,65.0836765,12760.8085968
0.08,62.4442368,12241.6678389
0.09,54.0986905,10600.6922265
0.1,54.0630238,10589.2596759
0.11,48.549913,9506.8552458
0.12,51.1006818,10002.1189776
0.13,47.361625,9265.9341807
0.14,48.9767826,9577.8762487
0.15,41.561375,8123.1605956
0.16,38.0762097,7437.5760452
0.17,37.4553,7312.8991894
0.18,41.0158704,8005.6042811
0.19,33.1515882,6465.8369386
0.2,31.8535833,6210.2498841
0.21,33.1631471,6463.3693456
0.22,26.0868864,5079.76724
0.23,23.1257959,4500.8573963
0.24,27.3764239,5327.3672344
0.25,23.9433431,4656.5905465
0.26,18.8790873,3668.7832556
0.27,17.5398231,3406.2669094
0.28,15.6186049,3031.4515326
0.29,17.1153235,3321.600793
0.3,14.2165238,2757.2173718
0.31,10.794934,2091.3614198
0.32,11.1012435,2150.5784478
0.33,9.3234841,1804.5562714
0.34,8.4948804,1642.8967342
0.35,7.8039305,1508.4228091
0.36,7.4617811,1442.476406
0.37,6.6955029,1293.8258241
0.38,6.6753486,1289.057597
0.39,6.4054836,1236.7849921
0.4,4.4737969,861.2259413


==> Plots/noise65uneven40.csv <==
noise,duration,reward
0,37.8116364,7377.7444415
0.01,41.6497222,8128.661945
0.02,40.72865,7946.9213548
0.03,32.169625,6274.3771247
0.04,38.2476364,7459.4013928
0.05,38.40355,7488.245408
0.06,34.23375,6672.0776344
0.07,35.0704091,6834.0693576
0.08,37.3393182,7274.0854289
0.09,41.1800556,8020.6362671
0.1,31.71,6172.7917026
0.11,37.7835,7354.7681447
0.12,31.2798077,6083.6448382
0.13,32.2885833,6277.9390876
0.14,33.271125,6466.5312781
0.15,29.7797692,5785.316403
0.16,35.0973333,6817.0078895
0.17,31.1569231,6047.0134152
0.18,32.2787308,6262.0041163
0.19,26.5637667,5149.6770468
0.2,26.499875,5134.7437209
0.21,27.0756429,5244.3178016
0.22,26.0775,5049.0590952
0.23,23.3514706,4517.5333101
0.24,24.0437059,4650.0741591
0.25,23.5234706,4546.7553955
0.26,18.8141591,3634.2645204
0.27,19.1439286,3695.8623438
0.28,19.1198636,3689.1653623
0.29,17.449087,3365.033385
0.3,16.3562692,3152.0529249
0.31,15.0090926,2890.1593358
0.32,14.6782857,2826.5102887
0.33,13.9787241,2690.3991524
0.34,12.1054143,2327.7495505
0.35,11.4380694,2198.1573749
0.36,11.3431216,2179.6988738
0.37,10.518,2019.5731432
0.38,8.5404796,1638.4522609
0.39,8.3740102,1606.1064312
0.4,8.44809,1619.8755795


==> REVIEWERS_COMMENTS.txt <==

GENERAL:
2) Controllers learned in simulation fail to generalize to
real robots more often than not, and the simulation video
shows strikingly unrealistic behavior for a robot like
COMAN. This issue is never addressed, and with the previous
issue on missing technical details, it's simply impossible
to believe that the proposed work will ever apply to real
robots directly as proposed. This of course diminishes a
lot the appeal of this work for a robotics conference.

>> We will ignore this for now. We will address it in the future if the reviewers mention it again.

MOHAMMAD:
Fig 1: Why do "Model-free skill" appears as an part of the
analytical controller? According to my understanding
"Model-free skill" is the part of the NN fed back to the PD
controller so I would remove this block here. Also,
currently there is no clear graph that show what are the
outputs of the network and how they are used. So I would
add explicitly on this graph the variables on the arrow
between the NN and the PD controller (Model-free Skill =
correction on joint positions) and on the arrow between the
NN and the online planner (COM height / step length).

>> Done

Fig 2: some variables are not defined or are different than
what is defined in the text (e.g. phi vs capital phi).
Theta is not clearly defined. Theta seems to be the joint
configuration but in this case it is not clear what are
thetas of the trajectory planner and analytical controller
to the inverse kinematics. Also, it is not very clear to me
what is exactly the "Dynamic Reference / Trajectory
planner"? In this graph, where the swing trajectories are
supposed to be computed, in the inverse kinematics block?

>> Done

According the last sentences of part III, one of the
parameters adjusted by the NN is the step time = duration.
However, part IV refers that as "step length" which is
confusing, since "length" can be understood in term of
duration or in term of distance between the two footholds.
According to the last paragraph of IV)C), the "length"
seems to be the distance. It is still not very clear to me
if the NN adjusts one or the other. Maybe also clearly
point that one or the other can then be computed using (6).

> Stride length;
> Stride duration;
> Iteration duration; <<<<

Other remarks:
Related work: COP/COM are not defined. GO can be confused
with an acronym, maybe "Go" or "go" might be better.
IV)c)"The linear and angular velocities are common is some
axes" => "in some axes"
Fig 2: "Inverse Kinematic" => "Kinematics" 

4) Since the key metric is how much the proposed
combination compares to state of the art feedback control,
a few more details about this reference control scheme
would be helpful, such as how the swing foot motion is
adapted when the step position is adapted, how are the
gains chosen in (1) and (5), how is the joint motion
controlled? Such aspects can impact a lot the balance of
the robot and, therefore, the resulting metric.

>> Done

===============================================
===============================================

MIGUEL:

--------- DONE: -------------

While there is few information on the training parameters, there is no information on the number of layers and number of neurons in the network. It could also be useful to add information/graph about the training. Does the symmetric versions train faster?

> Relocated PPO info to Section IV:      done
> Added info about neural architecture:  done
> Add training graph:                    done
> Symmetric versions trains faster?      done


The ratio of symmetrical sample (50\%) seems quite arbitrary. Does 100\% give bad results? Maybe tests with different ratio in the results section could be useful. How does it compare to learning with explicitly enforcing symmetry, i.e. learning only the on the half-space and manually mirror the behavior?

> Remove and adapt preliminary conclusion: DONE
> Comparison between asym/sym/partial:     DONE
> learning half-space (enforcing symmetry): according to new definition for human-like behaviors in intro, enforcing pure symmetry would go against it


Symmetry is sometimes not very clear in the sense that it means "symmetry of the behavior" but I could be misunderstood as "symmetry in the action (e.g. left-side joints do the inverse of right-side joints)". Maybe emphasis a bit more on this point could avoid confusions.

> I mention reflection symmetry in the sagittal plane more than once. That should be enough to avoid confusion.


1) Key technical aspects are missing: what are the input,
output and structure of the neural networks. In the end of
Section III, it is mentioned that "In the next section, we
explain how these parameters (of the controllers) can be
adjusted through a machine learning approach", but it seems
that this is not what is done in the machine learning phase
since the reward (11) explicitly mentions joints and only
joints. But what are these $delta_i$ in the reward (11):
joint positions, velocities, accelerations or torques?
Without such information, it is impossible to properly
understand, evaluate, reproduce the claimed results.

> New section Network Architecture replaces old System Space section, fixing all the mentioned issues. The System space table was removed, but a new diagram was created.

> To erase any doubts, the reward now explicitly mentions the joints' position


3) The system presents translational and rotational
symmetries: it behaves the same if you translate it
horizontally or rotate it vertically. It would be awkward
to include such variables as inputs to the neural network,
which is best left agnostic of these additional degrees of
freedom and symmetries: this is both much simpler and much
more efficient. But the (left/right) reflection symmetry
addressed here could be handled in the exact same way
instead of duplicating the neural network and the training
data as proposed here. I believe the choice made in this
paper must be discussed in this respect.

> The neural network is in fact agnostic to symmetries. I think the reviewer was confused when they saw the System Space table. This table was removed. 


"symmetry => human-like behavior" is contestable... In general, humans are goofy or regular so not really symmetric. Moreover, sometimes "human-like" refers to symmetry, sometimes to deviation from the model-based control, i.e. symmetry of the NN baehavior (learned using data augmentation) vs amplitude to the NN action (=NNI).

>> Good definition of human-like behaviors in the penultimate paragraph of Intro (including fluidity, symmetry and cyclic patterns).
>> The reward function explanation was adapted for the Intro definition. (cyclic patterns)
>> Some human references were removed to reduce the ambiguity 
>> I did not say specifically that the NNI component mitigates stupid arm movements. However, it is implied in the text, in two places: 1st, when mentioning the human like aspect of the behavior, 2nd when saying that the network should not act when there is no need to intervene.

While data augmentation to exploit the symmetry is quite simple, part IV)A) seems unnecessarily difficult to understand. Some variables are not clearly defined (e.g. $A_s, A'_{f(s)}$). Definition is given for a finite state-space while the problem considered is continuous. Moreover, I don't think this formal definition is useful here since the reduced MDP is not really used, the NN is used to learn the initial MDP and not the reduced one since it still shows an asymmetrical behavior.

> Unnecessarily complicated:      FIXED
> $A_s, A'_{f(s)}$ are undefined: FIXED
> Defined for finite state space: ARGUABLE (sets can be infinite)
> Does not describe our proposal: WAS DEBATED AND OVERRULED

While a large part of the experiments focuses on the comparison between symmetric/non-symmetric learning, results are not really conclusive. NNI is higher for non-symmetric while the reward is the same, there is no clear explanation why. Rather than focusing a large part of the paper and most of the results section on the symmetry, I would spend more time on the approach itself which is already interesting and also compare it to fully RL approach in term of performance and training.

> Add drift results: DONE
> Full RL comparison: IGNORE


Similar remarks as the article. I would show more examples with NN for the first example for comparison with the baseline. Similarly to the the article, comparison L and L sym are not very conclusive and the behaviors seems very similar. 

> Add drift results: DONE

==> REVIEWERS_TRO.txt <==
This is the second review of this paper for the IEEE Transactions on Robotics. The first one was for ICRA 2021.

██████╗   ██████╗  ███╗   ██╗ ███████╗
██╔══██╗ ██╔═══██╗ ████╗  ██║ ██╔════╝
██║  ██║ ██║   ██║ ██╔██╗ ██║ █████╗  
██║  ██║ ██║   ██║ ██║╚██╗██║ ██╔══╝  
██████╔╝ ╚██████╔╝ ██║ ╚████║ ███████╗
╚═════╝   ╚═════╝  ╚═╝  ╚═══╝ ╚══════╝

Reviewer 1
Minor Comments

• “We rely on past experiences to improve our methods.” – Avoid using “we” here, as it impacts on the entire paragraph’s legibility. 
> Change "we" to "they" more than once, although it is not perfect.

• Figure 1 caption: is the term “highlighted boxes” used to refer to the coloured boxes?
> Replaced twice. highlighted -> colored

• “which attests the models robustness” – Models’
> Done

• “submitted to a test” – Subjected to a test?
> Done

• “… to adjust the joint's position, thus improving …” – Joints’ position. 
> Done

• “a concept coined by Zeng et al.” – Only phrases and/or words can be coined. 
> a concept -> an expression

• “The former aspect is dependent on the mechanical part of the robot, since a low-level controller can easily produce fluid movements.” – Firstly, what does “former” apply to, since there are three objects in the previous sentence? Secondly, it cannot generally be stated that low-level controllers an easily produce fluid movements. This is certainly not the case when using physical robots.
> What I meant was: The first aspect [motion fluidity] is almost only dependent on the mechanical part. Producing a good low-level controller is easy once we have a good mechanical part. The sentence was simplified and rewritten.

• “In order to reduce the mathematical model by exploiting” – To reduce its complexity? 
> Disagree. The homomorphism in this case is a map between the original model and a reduced model (with less states and actions than the original).

• “It is important to note that the NNI component's objective is not to reduce the energy consumption or range of motion, since it is only applied to the residuals and not the hybrid controller's output” - How does this preclude affecting the energy consumption or range of motion? The residual values can still increase/decrease the range of motion, and they can also affect the torque values and velocities. 
> We're not saying it doesn't affect the energy consumption or range of motion. We're just saying that REDUCING these variables is not the OBJECTIVE of this reward. If we actively wanted to reduce them, we would have to apply this formula directly to the hybrid controller's output. And in that case the Neural Network would actually increase its influence by trying to neutralize the analytical controller. Although this would be a valid target, our main objective in this paper was to improve the human-like aspect.

• “In a subjective visual evaluation, the 1/2 ratio model seems to be marginally better in producing a human-like behavior.” - This assertion has to be demonstrated in a more systematic, and logical, manner, which could, for example, be based upon a balancing criterion, as opposed to mere observation, which is completely subjective. 
> Agree. But this is currently not our target right?


Reviewer 3

- Among all the RL approaches, why PPO? Is it better than the others in the case of legged robots? Could any other have been used?
> An explanation was provided at the beginning of IV.A

- The explanation for L2 performing better than L1 in the training scenario of L1 is quite vague. When the robot stands on a slope (or uneven terrain) the lateral component of the gravity acts as an external force. So, L2 has been trained with higher and permanent forces while L1 was trained with smaller forces applied during just 25 ms. 
> New paragraph to explain the issue mentioned by the reviewer (before section VI.A)

- On noise robustness, the noise proposed is purely mathematical. A physical interpretation would help to understand the relevance of this 20% of maximum noise. Why to use a multiplicative noise? Is it relevant? What about additive noise? Could it be physically interpreted? 
> I'm not entirely sure, but I think that multiplicative noise covers additive noise. The idea is to have a normalized range of possible random values that can be used as perturbations. But if I used additive noise, I would also have to define limits, and the random values would still be generated in the same way. Maybe I'm missing something but this seems straightforward. Should it be discussed in the paper?

Minor Comments

- The "Experiments" section should be called "Simulations".
> Done

- Many things are explained in terms of being more or less "challenging". It would be better to provide more formal physical explanations.
> Agree. The reviewer was most likely referring to section VI. It is now fixed.

- The long space between equations and their punctuation signs is not required.
> Agree. Fixed. Also fixed the space between numbers and units.


████████╗ ██████╗ ██████╗  ██████╗ 
╚══██╔══╝██╔═══██╗██╔══██╗██╔═══██╗
   ██║   ██║   ██║██║  ██║██║   ██║
   ██║   ██║   ██║██║  ██║██║   ██║
   ██║   ╚██████╔╝██████╔╝╚██████╔╝
   ╚═╝    ╚═════╝ ╚═════╝  ╚═════╝

Reviewer 1

General and Main Comments

• The term “stability” is frequently used throughout the manuscript, in lieu of “balance”. It should be mentioned from the outset that this article does not deal with stability in the sense of Lyapunov, and restricts itself to a consideration of a bipedal robot’s “high-level” behaviour. 
• The paper’s contribution requires further elucidation. Since emphasis is placed on the results, instead of using the “baseline” as the only performance metric, it would be preferable to compare the results yielded by the proposed scheme, with those generated by other, analogous approaches. 

• In sub-section II. A, the authors could adduce and describe numerous other publications presenting "Analytical Approaches" to bipedal robot stabilisation. Why have they opted for these four publications specifically? Is it because these four publications share some common features with respect to the methodology proposed by the authors? In its current form, the article presents these four controllers as examples of the four main bipedal robot control categories. This is not the case, however, and the authors should cite additional publications (in the Introduction section perhaps) dealing with distinct bipedal balancing approaches, such as force controllers, gain schedulers, admittance controllers, and hybrid position/force controllers, to name a few. 

• Section II. C, final paragraph: “According to the aforementioned works, we believe that using machine learning on top of analytical approaches is the key to open doors for humanoid robots to step out of laboratories.” – It is irrefragable that the powerful combination of analytical balancing techniques, coupled with machine learning or AI methods, is a very promising research topic/direction that could prospectively enable the development of more versatile, adaptable robots. However, it should also be acknowledged that some companies, such as Boston Dynamics, have already exhibited very impressive results, using solely conventional, classical control and optimisation approaches, obviating the need for machine learning techniques. The authors need to mention this in their manuscript.

• What is the actual output of controller 5? Is it phi_dot_d, or phi_dot? Currently, phi_dot appears to be a mere state of the robot. Analogous argumentation could be applied to equation 5. 
• The elicitation process yielding equations 6 and 7, from equations 2 and 3, respectively, needs to be described meticulously. 
• How is the DCM trajectory “fed into PD controllers to generate closed-loop locomotion?” This process is not immediately evident, or self-explanatory, from any of the provided diagrams, and should therefore be delineated. Based on Fig. 2, the DCM tracker solely generates inputs for the inverse kinematics function.

• Section IV: “The objective is to regulate control parameters such as the COM height and step length, but also learn model-free skills by adjusting some of the robot's joint positions.” - Regulating the CoM height and step length parameters should modify the referential joint positions anyway. Is it safe to generate the model-free references without any knowledge of the preexisting references produced via the analytical method? Is there an implicit guarantee of feasibility, both in terms of the DCM position, and the input values (i.e. saturation)? 
• Another important consideration is that the COmpliant huMANoid (COMAN) comprises series elastic actuators (SEAs), which endow the physical robot with passive elasticity. This is presumably a mechanical feature that is neglected in the PyBullet simulation? If so, it could impinge on the developed algorithms’ transferability to the physical, COMAN platform. How can this issue be circumvented? 
• The provided results are quite promising, although they can be rendered even more convincing by introducing an additional performance criterion, based on a balance indicator, i.e. DCM, or ZMP/CoP. Perhaps observation/measurement of these parameters' sensitivity, during the different scenarios (L1, L2, T1), could serve as a more physically motivated, balancing performance criterion. 
• Even though “lowering the need for regulation is always desirable”, it would still be worthwhile to assess the effect of an “analytical”, position drift compensator, on the system’s performance. This should be straightforward to implement. 



Minor Comments

• “despite the humanoid robots' versatility, why are they not as capable as us?” – Are they demonstrably versatile, given that they are not used for any practical tasks? 
• The LIP is introduced in the third paragraph of section I, although no relevant citations are provided. 
• Figure 1 seems to show that the neural network is tuning PD gains in real time? Is this really the case? 
• “They decomposed locomotion into main parts” – Please elaborate. 
• “It should be mentioned that the controllers' gains have been tuned by an expert” – Please elaborate. 






Reviewer 2

I generally think the paper has lacks the number of pages. T-RO publishes regular papers over 12 pages. So I expect in the revision, more intermediate results are written. Or at least if you are okay, sharing the github pages or video(most of T-RO paper submit or show the robot movies, at least simulation videos) would be helpful for the following researchers. It was very hard to understand what kind of effort we need to follow your research. Please show more descriptions how to acquire the data, how the residual changes for the various terrain or configurations. 

 - Major contribution of the paper
This work tried to tackle the stabilization of the bipedal robot, COMAN based on the machine learning. It utilized and tried to regulate the stability index DCM which can be obtained from the center of mass position and velocity. The learning framework is extended from the PPO. But it is hard to catch up on how they obtained the data and how they constructed the simulation environment (at least, sampling time, type of terrain, robot configuration, disturbance setup, etc). There is no comparisons with other researches.

- Technical accuracy
Not very clear. There are no intermediate results and simulation setup processes. Carefully speaking, nobody will know how they get the data and how the data are used and applied on robot.

- Adequacy of citations
Very nice. But I would like to recommend comparing the recent reinforcement learning researches. There are great researches to solve the humanoid system stability, retargeting the motion with reinforcement learning. Before they argue their ‘hybrid learning based’ approach, they need to specify the location of their approach while comparing other learning approaches such as supervised, reinforcement learning (I carefully guess their research belongs to supervised learning). Abstract is too broad and general information. There is no information I could get what is their works.

Schulman, John, et al. "High-dimensional continuous control using generalized advantage estimation." arXiv preprint arXiv:1506.02438 (2015).







Reviewer 3

The main problem in this article is the lack of explanations on all choices made. I think though that the authors could include such explanations in the final version.

+ In following, I rise some questions and comments: 
- The authors are using the adjective "analytical" instead of "deterministic" or "model based", but these are not synonyms. Numerical computations, such as numerical optimization, are not analytical. Most approaches in the section "Analytical Approaches" are actually based on numerical optimization. 
> Yes, this makes sense, how should we call our "analytical" part?

- The sections II A, B and C describe briefly several works but do not discuss how those works are related to this work nor between them. How those works are similar or different to the proposed one? Why this article proposes something else instead of just using [29, 30, 14, 31, 35, 36]? Is there something from those articles used in this one? 

- On the regulation of the Upper Body Orientation: the need for this regulation is vaguely explained. The authors might find reading [a] useful to better explain the need for this implementation.

- State-of-the-art approaches use optimization to define the reference motion, while the authors use analytical expressions. This is not wrong, but is there reason for such choice? Could the method also work with optimization-based approaches?

- The generation of footsteps is not described. How are they generated? Are they generated with (7)? Is (7) replacing the previously generated steps when needed? In such case, how is this need for modified footsteps identified?

- In the stabilizer, what was the criterion to choose the gain K_xi? Why not to choose it with LQR? Or with safety guarantees as proposed in [b] for the same formulation of the dynamics?

- The COM vertical motion as well as time varying steps have been previously studied in the literature, examples [14], [c]. The approach presented here is different, but it is important to compare these new results with the state of the art, or at least comment strong points, differences, etc.

+ In following I comment on style, the authors are free to not agree with the next: 
- The DCM tracker is also refereed to as PD controllers. It would be good to choose one of these names. 
- When describing the CP and DCM, it would be good to mention that both are the same point.


References:
[a] "Stability Analysis and Design of Momentum-based Controllers for Humanoid Robots," G Nava, F Romano, F Nori and D Pucci
[b] "Sensitivity of legged balance control to uncertainties and sampling period," NA Villa, J Englsberger, PB Wieber
[c] "Adaptive step duration in biped walking: a robust approach to nonlinear constraints," N Bohorquez, PB Wieber
[14] “Biped stabilization by linear feedback of the variable height inverted pendulum model,” S Caron
